New Feedback Control and Adaptive Evolve-Filter-Relax Regularization for the Navier-Stokes Equations in the Convection-Dominated Regime

We propose, analyze, and investigate numerically a novel feedback control strategy for high Reynolds number flows. For both the continuous and the discrete (finite element) settings, we prove that the new strategy yields accurate results for high Reynolds numbers that were not covered by current results. We also show that the new feedback control yields more accurate results than the current control approaches in marginally-resolved numerical simulations of a two-dimensional flow past a circular cylinder at Reynolds numbers $Re=1000$. We note, however, that for realistic control parameters, the stabilizing effect of the new feedback control strategy is not sufficient in the convection-dominated regime. Our second contribution is the development of an adaptive evolve-filter-relax (aEFR) regularization that stabilizes marginally-resolved simulations in the convection-dominated regime and increases the accuracy of the new feedback control in realistic parameter settings. For the finite element setting, we prove that the novel feedback control equipped with the new aEFR method yields accurate results for high Reynolds numbers. Furthermore, our numerical investigation shows that the new strategy yields accurate results for reduced order models that dramatically decrease the size of the feedback control problem.

==> img/data/energy.csv <==
v,v_efr,p,p_efr,t
0.01269622686987318,0.012692878488454146,22.174769293002452,22.174769293002445,0.0
0.13936959073303987,0.13926815092250505,22.183673091163882,22.20579006995003,0.004
0.2656923826324848,0.2653900460826573,22.192053140038674,22.23596116870369,0.008
0.3917692674890232,0.39117765935746124,22.200063267913812,22.265455389719673,0.012
0.5176467113060542,0.5166882402618916,22.207775587025036,22.29435885212467,0.016
0.6433531370595447,0.6419590246693012,22.21523071298833,22.32272385610248,0.02
0.7689085932526136,0.7670175229201708,22.22245446073031,22.3505865226462,0.024
0.894328284714896,0.8918853926076635,22.229464658451352,22.377974039790598,0.028
1.019624264992678,1.0165803495444503,22.236274401637502,22.40490814732063,0.032
1.144806389408073,1.1411172712681805,22.24289378654741,22.43140700704615,0.036000000000000004
1.2698829060024934,1.265508896881883,22.249330906481386,22.457486287541485,0.04
1.3948608454832525,1.3897662989816273,22.255592457277455,22.483159831437472,0.044
1.5197462901996235,1.513899216371004,22.261684122075927,22.50844008630389,0.048
1.64454456615665,1.637916296969012,22.267610825211914,22.533338394835127,0.052000000000000005
1.7692603840285355,1.761825280361646,22.273376905421156,22.557865197854188,0.056
1.8938979452783238,1.8856331384333533,22.278986237588583,22.58203018125104,0.06
2.018461023761821,2.0093461860600903,22.284442320676927,22.605842385721772,0.064
2.14295302970436,2.1329701698903523,22.289748342790645,22.62931029103439,0.068
2.2673770607368096,2.256510340731237,22.294907230425665,22.652441882373157,0.07200000000000001
2.391735943247884,2.3799715134191466,22.299921686473695,22.675244703759642,0.076
2.5160322663597663,2.503358116961303,22.304794220107354,22.69772590189423,0.08
2.6402684101910263,2.626674236987541,22.30952717065171,22.719892262765605,0.084
2.7644465696269536,2.7499236520334005,22.31412272693543,22.741750242698384,0.088
2.8885687745063855,2.873109864807744,22.3185829431836,22.763305994994596,0.092
3.012636906913217,2.9962361293335333,22.32290975225245,22.78456539311442,0.096
3.136652716100609,3.119305474656908,22.327104976719028,22.80553405098457,0.1
3.260617831459251,3.242320725675395,22.331170338318376,22.82621734098233,0.10400000000000001
3.384533773853878,3.3652845215273337,22.335107466033467,22.846620410000554,0.108
3.5084019655870406,3.488199331901667,22.338917903068946,22.866748193844494,0.112
3.6322237391992833,3.611067471562356,22.342603112934377,22.886605430261017,0.116
3.7560003452760253,3.733891113330975,22.34616448478705,22.906196670758266,0.12
3.879732959401808,3.8566722997310676,22.34960333814771,22.9255262914126,0.124
4.003422688378427,3.979412953465107,22.352920927114948,22.944598502753106,0.128
4.127070575804486,4.102114886868771,22.356118444111075,22.963417358853313,0.132
4.25067760709846,4.224779810465999,22.359197023301505,22.981986765752527,0.136
4.374244714034997,4.347409340730105,22.36215774367782,23.000310489225836,0.14
4.497772778853312,4.470005007142021,22.365001631877973,23.0183921620106,0.14400000000000002
4.621262637988284,4.592568258623981,22.36772966481387,23.0362352905537,0.148
4.744715085467814,4.715100469416943,22.370342772052144,23.053843261270256,0.152
4.868130876013353,4.837602944461033,22.37284183808759,23.071219346439054,0.156
4.991510727875572,4.960076924330816,22.375227704478842,23.088366709739457,0.16
5.114855325433204,5.082523589771132,22.377501171796162,23.10528841138038,0.164
5.238165321578922,5.204944065873445,22.37966300159991,23.121987413029736,0.168
5.361441339912695,5.3273394259279625,22.381713918212707,23.13846658239793,0.17200000000000001
5.484683976761298,5.449710694983023,22.383654610498116,23.154728697574132,0.176
5.607893803039631,5.572058853139439,22.38548573355332,23.170776451142803,0.18
5.731071365967596,5.694384838604468,22.387207910364683,23.186612454100388,0.184
5.854217190655417,5.816689550527811,22.388821733409305,23.202239239503744,0.188
5.977331781568325,5.938973851639075,22.390327766215375,23.217659266034307,0.192
6.100415623880487,6.061238570704703,22.39172654492073,23.232874921282544,0.196
6.2234691847281605,6.183484504820463,22.393018579746393,23.247888524945377,0.2
6.34649291437017,6.305712421553794,22.394204356485155,23.262702331854673,0.20400000000000001
6.469487247264572,6.427923060949346,22.395284337950905,23.277318534818296,0.20800000000000002
6.592452603069503,6.550117137409653,22.396258965351258,23.29173926739637,0.212
6.715389387576182,6.6722953414615915,22.397128659719954,23.30596660648797,0.216
6.838297993582722,6.794458341419042,22.397893823202157,23.32000257483415,0.22
6.961178801716726,6.916606784950449,22.398554840406334,23.333849143388132,0.224
7.0840321812160125,7.038741300559542,22.399112079630214,23.347508233574754,0.228
7.206858490676269,7.160862498987454,22.399565894114236,23.360981719427443,0.232
7.329658078775729,7.282970974542316,22.399916623221937,23.37427142968552,0.23600000000000002
7.452431284987209,7.405067306363209,22.40016459356504,23.38737914968151,0.24
7.575178440288179,7.5271520596237975,22.40031012011588,23.40030662325429,0.244
7.697899867880076,7.6492257866806295,22.40035350724311,23.413055554469512,0.248
7.8205958839285605,7.771289028170959,22.400295049726978,23.425627609320017,0.252
7.943266798335594,7.893342314062875,22.40013503371541,23.438024417307282,0.256
8.065912915554703,8.015386164661662,22.399873737676067,23.450247572923878,0.26
8.188534535459018,8.137421091574325,22.39951143323006,23.462298637110166,0.264
8.311131954271218,8.259447598633887,22.3990483860269,23.47417913855896,0.268
8.43370546556119,8.381466182784843,22.398484856561122,23.48589057501869,0.272
8.556255361316122,8.503477334929485,22.39782110091138,23.49743441446635,0.276
8.678781933083165,8.625481540735239,22.397057371516564,23.508812096232273,0.28
8.801285473181755,8.747479281401631,22.396193917868636,23.52002503208005,0.28400000000000003
8.923766275978199,8.869471034385526,22.395230987194527,23.531074607170677,0.28800000000000003
9.046224639210516,8.991457274082471,22.39416882508752,23.541962181009584,0.292
9.168660865346597,9.11343847246166,22.39300767616902,23.552689088325828,0.296
9.291075262954902,9.235415099651853,22.391747784633203,23.56325663987907,0.3
9.41346814806133,9.357387624475457,22.390389394788215,23.57366612322336,0.304
9.535839845463755,9.47935651492796,22.388932751626683,23.5839188034055,0.308
9.658190689970999,9.601322238600066,22.387378101269626,23.594015923690826,0.312
9.780521027533487,9.723285263040884,22.38572569137742,23.603958706115368,0.316
9.902831216229767,9.845246056059628,22.383975771580147,23.613748352096337,0.32
10.025121627077036,9.967205085966327,22.382128593809913,23.623386042968022,0.324
10.147392644633184,10.089162821750453,22.38018441258687,23.632872940515632,0.328
10.269644667364554,10.211119733199313,22.37814348527366,23.642210187390678,0.332
10.391878107758426,10.333076290958461,22.376006072241402,23.651398907595777,0.336
10.514093392165819,10.455032966536486,22.3737724370163,23.660440206876356,0.34
10.636290960370207,10.576990232260723,22.3714428463874,23.669335173080935,0.34400000000000003
10.758471264886316,10.698948561186882,22.36901757036768,23.67808487656974,0.34800000000000003
10.880634770003434,10.820908426972268,22.366496882230948,23.686690370475418,0.352
11.002781950599841,10.942870303717365,22.363881058464465,23.695152691087024,0.356
11.124913290763224,11.0648346657864,22.36117037860383,23.703472858068842,0.36
11.247029282263995,11.186801987613842,22.358365125145074,23.711651874814198,0.364
11.369130422936058,11.3087727435072,22.35546558338094,23.719690728609933,0.368
11.49121721502618,11.430747407454126,22.352472041244994,23.727590390930875,0.372
11.61329016357922,11.55272645294328,22.34938478909828,23.735351817657325,0.376
11.735349774926664,11.674710352805114,22.346204119593093,23.742975949287384,0.38
11.857396555346327,11.796699579082247,22.342930327476115,23.750463711126486,0.384
11.979431009956727,11.918694602932451,22.33956370941743,23.757816013484717,0.388
12.10145364190097,12.04069589457,22.336104563893397,23.765033751868454,0.392
12.223464951866408,12.16270392324784,22.332553191021386,23.772117807123877,0.396
12.345465437971704,12.28471915728129,22.32890989249038,23.779069045650996,0.4
12.467455596037672,12.406742064111993,22.325174971481594,23.78588831951831,0.404
12.58943592024256,12.528773110410107,22.321348732533874,23.792576466644476,0.40800000000000003
12.711406904143557,12.650812762209666,22.317431481570633,23.799134310940428,0.41200000000000003
12.83336904202855,12.772861485071427,22.31342352585678,23.805562662470216,0.41600000000000004
12.955322830546821,12.894919744265822,22.30932517396384,23.811862317571336,0.42
13.077268770552527,13.016988004967478,22.305136735788928,23.818034059016934,0.424
13.199207369080096,13.139066732452424,22.300858522558638,23.82407865614166,0.428
13.321139141366169,13.261156392288674,22.296490846917408,23.829996865027347,0.432
13.443064612822845,13.383257450510717,22.292034022884405,23.835789428580274,0.436
13.564984320870716,13.505370373769157,22.28748836596298,23.84145707674327,0.44
13.686898816538724,13.627495629447566,22.28285419321034,23.84700052657658,0.444
13.808808665750359,13.749633685739584,22.27813182323038,23.852420482459742,0.448
13.930714450224228,13.871785011681396,22.27332157632137,23.8577176362241,0.452
14.052616767933923,13.993950077134924,22.268423774451676,23.86289266729342,0.456
14.174516233092067,14.116129352721519,22.263438741373157,23.867946242856963,0.46
14.296413475642838,14.238323309704716,22.258366802569252,23.872879018079317,0.464
14.41830914027229,14.360532419825404,22.2532082852743,23.877691636140277,0.468
14.540203884967637,14.482757155091754,22.247963518472343,23.88238472856447,0.47200000000000003
14.662098379181094,14.60499798753112,22.242632832719217,23.88695891528027,0.47600000000000003
14.783993301673904,14.727255388909068,22.23721656014334,23.891414804869356,0.48
14.905889338135234,14.849529830424144,22.231715034207372,23.895752994719135,0.484
15.027787178684616,14.9718217823863,22.22612858950467,23.89997407119829,0.488
15.149687515375286,15.094131713887725,22.22045756152459,23.90407860987291,0.492
15.271591039820445,15.216460092474476,22.214702286395017,23.908067175675992,0.496
15.39349844105998,15.338807383826914,22.208863100490554,23.91194032314502,0.5
15.515410403777038,15.461174051454917,22.2029403400904,23.915698596513412,0.504
15.637327606957031,15.58356055641428,22.196934340989667,23.919342530005082,0.508
15.759250723060276,15.705967357047856,22.190845437944297,23.92287264789132,0.512
15.881180417753788,15.828394908753692,22.18467396423231,23.92628946476093,0.516
16.003117350214556,15.950843663780425,22.17842025107542,23.929593485631898,0.52
16.12506217398901,16.073314071048323,22.172084626926445,23.932785206026605,0.524
16.247015538357132,16.19580657599335,22.16566741681679,23.935865112214973,0.528
16.36897809012149,16.318321620428428,22.159168941472966,23.93883368113982,0.532
16.490950475714723,16.440859642416488,22.152589516479452,23.941691380610777,0.536
16.612933343498966,16.5634210761477,22.145929451252538,23.94443866926816,0.54
16.73492734611768,16.68600635181301,22.13918904795516,23.9470759965356,0.544
16.856933142755416,16.808615895466044,22.132368600325673,23.949603802677498,0.548
16.978951401167322,16.9312501288649,22.125468392405626,23.952022518603236,0.552
17.100982799352312,17.053909469286875,22.118488697272596,23.954332565784952,0.556
17.223028026768414,17.17659432930968,22.11142977564973,23.95653435608487,0.56
17.34508778501583,17.299305116552038,22.104291874563295,23.958628291605756,0.5640000000000001
17.467162787949647,17.422042233372583,22.09707522607619,23.96061476441537,0.5680000000000001
17.589253761220213,17.544806076522235,22.089780045887007,23.962494156385763,0.5720000000000001
17.71136144127823,17.667597036750337,22.082406532290957,23.964266838874103,0.5760000000000001
17.833486573914,17.790415498365174,22.074954865113664,23.965933172557513,0.58
17.955629912433754,17.913261838751964,22.067425204874215,23.96749350725571,0.584
18.0777922155952,18.036136427851563,22.059817692136388,23.968948181626164,0.588
18.199974245442398,18.159039627604283,22.05213244723302,23.97029752323466,0.592
18.32217676518082,18.281971791365223,22.044369570183378,23.971541848307922,0.596
18.444400537230973,18.40493326329723,22.03652914089886,23.972681461863996,0.6
18.56664632158303,18.527924377745094,22.0286112198629,23.97371665776578,0.604
18.68891487455174,18.650945458599693,22.02061584904474,23.974647718896726,0.608
18.81120694800244,18.77399681865265,22.012543053097055,23.97547491734976,0.612
18.93352328908698,18.897078758947593,22.004392840951716,23.97619851487042,0.616
19.055864640492985,19.020191568126783,21.996165207652222,23.976818763180642,0.62
19.178231741175445,19.143335521774546,21.98786013629617,23.977335904553765,0.624
19.300625327515533,19.266510881752758,21.9794776001904,23.97775017222089,0.628
19.423046134819845,19.3897178955252,21.971017564968722,23.978061791006784,0.632
19.545494899062895,19.512956795461985,21.962479990672712,23.978270977844815,0.636
19.667972358761656,19.636227798116316,21.953864833597844,23.978377942346608,0.64
19.79047925686981,19.759531103461313,21.9451720478619,23.97838288736137,0.644
19.913016342586744,19.8828668940759,21.936401586425873,23.978286009307375,0.648
20.035584372981546,20.006235334265376,21.927553401822678,23.978087498777132,0.652
20.15818411435112,20.12963656910429,21.9186274459027,23.977787540663144,0.656
20.28081634324496,20.25307072338706,21.909623669042347,23.977386314433538,0.66
20.403481847103297,20.376537900474922,21.900542018745455,23.97688399441001,0.664
20.52618142447189,20.500038181027975,21.891382437057995,23.976280749563717,0.668
20.64891588476171,20.623571621613316,21.88214485776367,23.975576743746643,0.672
20.771686047528746,20.747138253183383,21.872829202465585,23.97477213536974,0.676
20.89449274124818,20.87073807942131,21.863435376501613,23.973867077434495,0.68
21.01733680155175,20.99437107495349,21.853963264392043,23.972861717308554,0.684
21.140219068888996,21.118037183433643,21.84441272506883,23.971756196497545,0.6880000000000001
21.26314038556571,21.241736315505474,21.834783587517766,23.970550650635314,0.6920000000000001
21.38610159210149,21.365468346655238,21.825075646542825,23.96924520936836,0.6960000000000001
21.50910352284464,21.489233114968457,21.815288659381917,23.96783999627401,0.7000000000000001
21.632147000781153,21.61303041880872,21.80542234331912,23.966335129200804,0.704
21.75523283147525,21.736860014437916,21.795476374280213,23.96473072013883,0.708
21.878361796093667,21.860721613600102,21.785450387173807,23.96302687599238,0.712
22.001534643477925,21.98461488109394,21.775343977567857,23.961223698786235,0.716
22.124752081248033,22.10853943235704,21.765156705115434,23.95932128644902,0.72
22.248014765948657,22.23249483108927,21.754888098686976,23.95731973358662,0.724
22.371323292269484,22.35648058694141,21.74453766305939,23.955219132286913,0.728
22.494678181398346,22.48049615329527,21.734104887401873,23.95301957339875,0.732
22.61807986859085,22.60454092516266,21.723589254767194,23.95072114732243,0.736
22.74152869006286,22.728614237230115,21.712990252901452,23.94832394537763,0.74
22.86502486933446,22.852715362076815,21.702307386073194,23.94582806104635,0.744
22.988568503177692,22.976843508592648,21.691540186988178,23.94323359095663,0.748
23.11215954734267,23.100997820625352,21.680688229418084,23.940540636270857,0.752
23.23579780226361,23.225177375883,21.66975114044463,23.937749303655124,0.756
23.35948289897328,23.349381185121757,21.658728612204285,23.934859706314516,0.76
23.48321428548866,23.473608191645173,21.647620412988637,23.931871964902815,0.764
23.606991213956455,23.59785727114398,21.63642639708206,23.928786208196637,0.768
23.73081272888648,23.722127231900945,21.62514651302704,23.925602573682994,0.772
23.854677656817284,23.846416815386284,21.6137808103265,23.922321207932274,0.776
23.978584597781772,23.97072469726456,21.602329443760805,23.918942266754378,0.78
24.10253191893948,24.095049488830625,21.5907926757054,23.915465915370355,0.784
24.22651775073027,24.219389738887745,21.579170875541823,23.911892328002168,0.788
24.35053998586781,24.343743936076617,21.567464516999745,23.908221687899214,0.792
24.474596281441215,24.46811051165487,21.55567417252035,23.904454186786072,0.796
24.598684064317908,24.592487842721937,21.543800505348674,23.90059002428703,0.8
24.722800539955422,24.716874255876593,21.53184425962636,23.896629407679104,0.804
24.846942704634305,24.841268031284592,21.51980624856573,23.8925725511111,0.808
24.971107361019254,24.96566740712848,21.507687341768285,23.888419675317667,0.812
25.095291136861597,25.090070584402525,21.495488451721673,23.884171007059688,0.8160000000000001
25.21949050655839,25.21447573200805,21.483210520815714,23.879826778878126,0.8200000000000001
25.343701815198674,25.33888099209916,21.470854509312243,23.87538722884457,0.8240000000000001
25.46792130465768,25.46328448562226,21.458421384834413,23.87085260046763,0.8280000000000001
25.592145141224474,25.587684317987407,21.445912114472332,23.866223142826655,0.8320000000000001
25.71636944420159,25.712078584808392,21.433327659610626,23.86149911058948,0.836
25.840590314851863,25.836465377644316,21.4206689736812,23.85668076431024,0.84
25.96480386503443,25.960842789677553,21.407937003487685,23.851768370864495,0.844
26.089006244833154,26.085208921263273,21.395132692987605,23.84676220349743,0.848
26.213193668468392,26.209561885290146,21.382256990291026,23.841662542592296,0.852
26.33736243779546,26.333899812298412,21.369310855985226,23.83646967545005,0.856
26.461508962746752,26.45822085530578,21.356295272667015,23.83118389692277,0.86
26.585629778166133,26.582523194303736,21.343211254469026,23.82580550917239,0.864
26.709721556635557,26.70680504039184,21.330059855306544,23.820334821790034,0.868
26.833781117093086,26.83106463953123,21.31684217465416,23.81477215131672,0.872
26.957805429281468,26.955300275903195,21.30355935980775,23.809117821058383,0.876
27.08179161433495,27.07951027487007,21.29021260355317,23.803372160167832,0.88
27.205736942089306,27.2036930055403,21.276803136447626,23.797535503090206,0.884
27.32963882594979,27.32784688294588,21.26333221333177,23.79160818845922,0.888
27.45349481636324,27.4519703698416,21.249801094023645,23.785590558144442,0.892
27.577302594072265,27.576061978137147,21.236211018495265,23.779482956024314,0.896
27.70105996437287,27.700120269976,21.222563177736735,23.77328572675992,0.9
27.82476485352565,27.824143858466186,21.208858681538164,23.76699921473138,0.904
27.94841530829196,27.948131408075955,21.19509852490353,23.760623762515543,0.908
28.072009499263782,28.072081634697096,21.181283555512167,23.7541597100182,0.912
28.19554572826419,28.195993305384615,21.167414444391927,23.74760739307002,0.916
28.31902243961961,28.31986523777895,21.153491661739917,23.740967142399143,0.92
28.442438234596246,28.443696299222275,21.139515460529104,23.73423928260475,0.924
28.5657918877965,28.567485405582744,21.12548586819613,23.72742413099176,0.928
28.689082363880484,28.691231519809634,21.111402688483107,23.72052199664436,0.932
28.81230883267402,28.81493365025105,21.09726551238777,23.713533179488696,0.936
28.935470680604723,28.938590848770485,21.083073737582897,23.706457969175055,0.9400000000000001
29.058567516499956,29.06220220871437,21.068826594804413,23.69929664432978,0.9440000000000001
29.181599170107017,29.18576686278482,21.054523178209827,23.69204947150028,0.9480000000000001
29.304565682242288,29.309283980883627,21.040162477305923,23.684716704411397,0.9520000000000001
29.42746728619138,29.43275276799423,21.02574340661605,23.677298583189607,0.9560000000000001
29.55030438080593,29.55617246217177,21.011264830799753,23.669795333868862,0.96
29.67307749657531,29.679542332709598,20.996725582117183,23.662207167881995,0.964
29.795787256709254,29.80286167854027,20.98212446895536,23.654534281884235,0.968
29.91843433585509,29.9261298269247,20.9674602747619,23.64677685790604,0.972
30.04101941941732,30.04934613246353,20.95273174810515,23.638935063665514,0.976
30.163543166518505,30.172509976448048,20.937937585923123,23.631009053173656,0.98
30.286006179409664,30.295620766554432,20.923076413060983,23.62299896786312,0.984
30.408408981639624,30.418677936852227,20.908146761450286,23.614904937646,0.988
30.530752006569347,30.54168094809038,20.893147053562835,23.606727082438027,0.992
30.65303559694717,30.664629288196632,20.878075593340906,23.59846551375784,0.996
30.775260015323443,30.787522472914787,20.86293056784431,23.590120336460327,1.0
30.897425464177587,30.91036004649274,20.84771006077211,23.581691650526174,1.004
31.019532113846115,31.033141582331822,20.832412078204392,23.573179552636432,1.008
31.141580135746004,31.155866683507433,20.817034584604443,23.564584137905083,1.012
31.26356973804745,31.27853498307959,20.80157554533583,23.555905501219087,1.016
31.385501200892357,31.40114614412977,20.786032971804918,23.54714373838278,1.02
31.50737490847514,31.523699859471122,20.770404962741633,23.538298947283973,1.024
31.62919137576018,31.646195851010848,20.754689737038834,23.52937122834903,1.028
31.750951268251367,31.768633868755334,20.738885652501462,23.520360685152976,1.032
31.872655413946653,31.891013689478655,20.72299120755505,23.51126742461113,1.036
31.99430480731797,32.01333511508915,20.707005023744117,23.50209155697452,1.04
32.11590060575812,32.13559797074452,20.69092580970853,23.492833195676425,1.044
32.23744411935515,32.25780210277682,20.674752309454288,23.483492457034483,1.048
32.3589367950813,32.37994737649186,20.65848323997642,23.47406945984247,1.052
32.48038019650448,32.50203367390778,20.642117224733294,23.464564324766545,1.056
32.60177598002662,32.624060891489144,20.625652730570117,23.454977173822357,1.06
32.72312586848221,32.74602893792924,20.609088016339136,23.445308129757464,1.064
32.84443162277927,32.867937732018056,20.59242109919908,23.435557315261583,1.068
32.96569501219638,32.98978720062217,20.575649744819785,23.425724852441235,1.072
33.08691778397226,33.11157727679309,20.558771484138006,23.415810861950483,1.076
33.20810163291745,33.2333078980101,20.54178365721186,23.40581546229525,1.08
33.32924817187546,33.354979004555666,20.524683482411124,23.395738769309304,1.084
33.45035890386347,33.47659053801575,20.50746814704628,23.3855808953761,1.088
33.571435196582904,33.59814243989954,20.490134913914304,23.37534194886524,1.092
33.692478259657115,33.71963465036556,20.472681238388855,23.36502203391405,1.096
33.81348912447247,33.84106710704959,20.455104889865282,23.354621249700774,1.1
33.934468625969956,33.96243974398859,20.437404073629295,23.344139690691193,1.104
34.05541738528743,34.08375249063826,20.41957754901916,23.33357744628781,1.108
34.176335791941845,34.205005270983555,20.401624741938615,23.322934601132445,1.112
34.297223984370675,34.32619800274442,20.38354585017418,23.3122112354043,1.116
34.41808182816396,34.447330596675485,20.36534193991051,23.301407425286563,1.12
34.53890889213828,34.568402955961346,20.34701503197827,23.290523243583266,1.124
34.65970442340169,34.68941497570359,20.328568174227193,23.279558760463885,1.1280000000000001
34.7804673235055,34.81036654249615,20.310005496037448,23.268514044413088,1.1320000000000001
34.901196128469614,34.93125753408411,20.29133223829932,23.257389163100523,1.1360000000000001
35.02188899567638,35.05208781909653,20.272554752365664,23.24618418440406,1.1400000000000001
35.142543700293025,35.17285725684903,20.253680460953287,23.23489917749744,1.1440000000000001
35.26315764296584,35.29356569721373,20.234717775788223,23.223534213873595,1.1480000000000001
35.38372786919541,35.414212980551646,20.21567596917335,23.21208936844978,1.1520000000000001
35.50425109928956,35.53479893771493,20.196565001129915,23.20056472052937,1.156
35.62472376640981,35.65532339012587,20.17739530770912,23.188960354796368,1.16
35.745142059292895,35.775786149941325,20.158177560361008,23.177276362318093,1.164
35.86550196600207,35.89618702031598,20.138922408996713,23.165512841248532,1.168
35.985799315630985,36.01652579577409,20.119640223528204,23.15366989761587,1.172
36.106029816175045,36.13680226269367,20.100340846581798,23.141747645845314,1.176
36.22618908857293,36.257016199899155,20.08103336938626,23.129746209338542,1.18
36.34627269877208,36.37716737934761,20.061725937946427,23.117665720619467,1.184
36.46627619118035,36.49725556688173,20.042425593402832,23.105506321549374,1.188
36.586195127606906,36.61728052300768,20.023138147604527,23.09326816313649,1.192
36.70602513553796,36.737242003648504,20.00386809292965,23.08095140556138,1.196
36.825761968287885,36.857139760812814,19.984618543968335,23.068556217584767,1.2
36.94540157742655,36.976973543120906,19.965391210884018,23.05608277606492,1.204
37.064940195315145,37.0967430961279,19.94618640341777,23.043531265339045,1.208
37.184374423118946,37.2164481624005,19.92700306566884,23.03090187645478,1.212
37.30370131783711,37.33608848131176,19.907838840993747,23.018194806403436,1.216
37.42291847111524,37.45566378854556,19.888690163394227,23.005410257083334,1.22
37.54202407308475,37.575173815314706,19.8695523690876,22.992548434516735,1.224
37.661016956134674,37.69461828732695,19.850419817080912,22.97960954784633,1.228
37.77989661601141,37.81399692354422,19.831286005390936,22.96659380846843,1.232
37.89866321047418,37.93330943480163,19.812143667222138,22.95350142891668,1.236
38.01731753828378,38.05255552235632,19.792984833158407,22.94033262210438,1.24
38.1358610030712,38.17173487644376,19.773800850100038,22.927087600335078,1.244
38.254295567290114,38.2908471749141,19.75458235358661,22.913766574274334,1.248
38.372623700935044,38.409892082015304,19.7353191997892,22.90036975209824,1.252
38.490848328251865,38.528869247378886,19.716000369935987,22.886897338532087,1.256
38.608972773693544,38.64777830525193,19.6966138679276,22.873349533867074,1.26
38.72700070647666,38.76661887400747,19.67714663359615,22.859726533256598,1.264
38.8449360817508,38.885390555949414,19.65758449420952,22.84602852570718,1.268
38.96278307598666,39.00409293742522,19.637912172386205,22.832255693355773,1.272
39.080546014782996,39.12272558924213,19.618113362129293,22.818408210817623,1.276
39.19822929274401,39.24128806737886,19.59817087627971,22.80448624466495,1.28
39.3158372869534,39.35977991398078,19.57806686194111,22.790489952975705,1.284
39.43337426744041,39.47820065861155,19.55778307398082,22.776419485120392,1.288
39.550844309390605,39.596549819735394,19.537301193560534,22.762274981438942,1.292
39.66825121244276,39.7148269063918,19.51660317731357,22.748056573462957,1.296
39.7855984321195,39.83303142002163,19.495671623156866,22.73376438383647,1.3
39.902889027413984,39.951162856393786,19.474490140971596,22.71939852647236,1.304
40.02012562705231,40.06922070758219,19.45304371718784,22.704959106875776,1.308
40.13731041533704,40.18720446393587,19.431319065687095,22.690446222321317,1.312
40.25444513700577,40.30511361599029,19.40930495770784,22.6758599621137,1.316
40.37153111938227,40.422947656269045,19.386992525278487,22.661200408033253,1.32
40.48856930925546,40.54070608093336,19.364375534091312,22.646467634660464,1.324
40.60556032129457,40.65838839123892,19.34145062263137,22.63166170989209,1.328
40.722504494254736,40.775994094778056,19.318217506250928,22.616782695351414,1.332
40.83940195066476,40.89352270648415,19.294679145539092,22.60183064723238,1.336
40.95625265517861,41.010973749386615,19.27084187831925,22.58680561716834,1.34
41.073056466460855,41.12834675511107,19.246715514341332,22.571707653046232,1.344
41.189813177633475,41.24564126412262,19.222313389341725,22.556536800436263,1.348
41.30652254115971,41.36285682571195,19.197652372577878,22.541293103794278,1.352
41.423184275697366,41.47999299773152,19.17275282009783,22.52597660792287,1.356
41.53979805481654,41.59704934608668,19.147638463134644,22.510587359677988,1.36
41.65636348022945,41.714025443993506,19.122336221448343,22.495125409566374,1.364
41.772880044843454,41.830920871027836,19.096875933341288,22.479590813191592,1.368
41.88934709290797,41.94773521198038,19.07128999833263,22.46398363307503,1.372
42.00576378531909,42.064468055565285,19.04561293375753,22.448303939986,1.3760000000000001
42.122129077416474,42.18111899301378,19.0198808550864,22.432551814272724,1.3800000000000001
42.23844171437939,42.2976876166138,18.99413089556979,22.416727347133815,1.3840000000000001
42.354700245934325,42.414173518245924,18.968400587360772,22.400830641537087,1.3880000000000001
42.47090305817094,42.53057628797883,18.94272722941437,22.384861813137647,1.3920000000000001
42.587048416657794,42.64689551278219,18.917147267703943,22.36882099083584,1.3960000000000001
42.70313451257376,42.76313077541277,18.891695712714526,22.352708317629244,1.4000000000000001
42.81915950285802,42.879281653518674,18.866405610981104,22.336523950769063,1.4040000000000001
42.935121536668255,42.99534771900382,18.84130758461963,22.320268062264624,1.408
43.05101876354588,43.1113285376733,18.81642944305397,22.30394083955745,1.412
43.16684932296093,43.22722366917762,18.79179586542431,22.287542485116674,1.416
43.28261131944335,43.343032667257,18.76742814820858,22.271073217509638,1.42
43.39830279122998,43.45875508027595,18.743344007728158,22.25453327125639,1.424
43.513921682434855,43.57439045203305,18.7195574287586,22.2379228972019,1.428
43.62946582863635,43.6899383228201,18.69607855037312,22.221242362939833,1.432
43.74493296348187,43.80539823069534,18.672913583200653,22.204491952832743,1.436
43.8603207499177,43.92076971294214,18.650064755619983,22.187671968576637,1.44
43.97562683487537,44.036052307665436,18.62753028680187,22.170782729082365,1.444
44.09084892174832,44.15124555548711,18.60530438894116,22.153824570761827,1.448
44.205984851746415,44.26634900129653,18.583377299911373,22.136797847722487,1.452
44.32103268386049,44.381362196007466,18.561735350473594,22.11970293148403,1.456
44.43599076385487,44.49628469827776,18.540361073226062,22.10254021126421,1.46
44.55085777504664,44.611116076146665,18.519233362600183,22.0853100932815,1.464
44.66563276692776,44.72585590854676,18.498327700443966,22.068013000908643,1.468
44.78031516103666,44.84050378665031,18.477616464500638,22.05064937389976,1.472
44.894904736155745,44.95505931501766,18.457069335384183,22.03321966764715,1.476
45.00940159644873,45.06952211251771,18.43665381565379,22.015724352743742,1.48
45.123806126525885,45.1838918129995,18.416335862272255,21.998163913763904,1.484
45.23811893695101,45.2981680657056,18.39608062213654,21.980538848183407,1.488
45.35234080289807,45.41235053542142,18.37585324305259,21.962849665103267,1.492
45.46647259800396,45.52643890236995,18.35561971815384,21.945096884054564,1.496
45.580515225266744,45.64043286186871,18.335347710029843,21.92728103332185,1.5
45.694469547104326,45.754332123772066,18.315007297580358,21.909402648476423,1.504
45.80833631718578,45.8681364117344,18.294571592019256,21.89146227087412,1.508
45.922116117043,45.981845462332515,18.274017179692144,21.873460445981998,1.512
46.03580930043141,46.0954590240873,18.25332436644167,21.85539772181868,1.516
46.14941594783812,46.208976856432216,18.232477215536566,21.83727464728522,1.52
46.262935832540315,46.32239872866777,18.211463387849818,21.819091770916692,1.524
46.376368398455,46.43572441894652,18.190273804047443,21.800849639040756,1.528
46.48971274904042,46.54895371332143,18.168902154795237,21.782548794567944,1.532
46.602967645900804,46.66208640488799,18.147344285796276,21.764189775268857,1.536
46.71613151559247,46.77512229304519,18.125597484381736,21.74577311259651,1.54
46.829202463274875,46.888061182890404,18.103659692077326,21.727299329899967,1.544
46.94217829210038,47.00090288475247,18.08152867245358,21.7087689412616,1.548
47.055056527393596,47.11364721387137,18.05920116864106,21.690182449840485,1.552
47.167834444661345,47.22629399020835,18.036672098277837,21.671540346436856,1.556
47.280509100392116,47.33884303838204,18.013933846714302,21.652843108189757,1.56
47.39307736463783,47.45129418770365,17.990975729311014,21.6340911970163,1.564
47.50553595472958,47.563647272292314,17.967783703484344,21.615285058449196,1.568
47.61788147032214,47.67590213123851,17.944340404148953,21.596425120402753,1.572
47.73011043123013,47.78805860878398,17.920625563743716,21.577511791872947,1.576
47.842219321033575,47.900116554483276,17.896616850805554,21.55854546241826,1.58
47.95420464081217,48.012075823311584,17.87229112413854,21.539526501128172,1.584
48.06606297819763,48.12393627568076,17.847626058675807,21.52045525615053,1.588
48.17779109676358,48.23569777733392,17.822602054565728,21.501332054331645,1.592
48.289386049331206,48.34736019908164,17.797204302950345,21.482157201088427,1.596
48.40084531594747,48.45892341636127,17.771424851089016,21.462930980567087,1.6
48.51216696326212,48.570387308595016,17.745264488834675,21.443653655746317,1.604
48.623349817293985,48.68175175833865,17.718734274115516,21.424325469229622,1.608
48.73439363680658,48.793016650220586,17.69185652132355,21.40494664366836,1.612
48.84529927064612,48.904181869677316,17.664665100720715,21.38551738275077,1.616
48.95606878027469,49.015247301503734,17.637204939177202,21.366037872388244,1.62
49.06670550916977,49.1262128282473,17.60953067186465,21.346508281580416,1.624
49.17721408420627,49.23707832847549,17.581704476697013,21.32692876410015,1.6280000000000001
49.28760034063369,49.347843674964125,17.55379321665299,21.307299459535013,1.6320000000000001
49.3978711712967,49.45850873284684,17.52586511413953,21.287620495046863,1.6360000000000001
49.508034311195225,49.56907335777737,17.49798626267218,21.267891986850522,1.6400000000000001
49.618098078644664,49.67953739415567,17.47021732682956,21.248114041701466,1.6440000000000001
49.728071102164364,49.789900673465105,17.442610773943453,21.228286758659994,1.6480000000000001
49.83796206589942,49.90016301277065,17.415208907958803,21.208410230530948,1.6520000000000001
49.94777950458954,50.010324213420276,17.38804285665598,21.188484545475703,1.6560000000000001
50.05753167180356,50.12038405998756,17.361132511756,21.168509788714328,1.6600000000000001
50.16722649356823,50.23034231948318,17.33448727869589,21.148486043674033,1.6640000000000001
50.27687160607751,50.34019874085844,17.30810739087966,21.128413393838116,1.668
50.38647446365149,50.44995305480749,17.281985502671937,21.10829192372477,1.672
50.49604249403164,50.559604973868666,17.256108301192963,21.08812172032891,1.676
50.60558327384781,50.66915419281158,17.230457957387827,21.067902874428093,1.68
50.71510469769312,50.77860038928511,17.20501333850327,21.047635481503242,1.684
50.82461511860278,50.88794322469779,17.17975099995999,21.027319642783066,1.688
50.934123444006154,50.997182345285566,17.154646037764774,21.006955466405966,1.692
51.043639177701095,51.10631738332866,17.12967289698666,20.98654306801545,1.696
51.153172403733045,51.21534795846366,17.104806211127997,20.966082571871105,1.7
51.26273371173492,51.32427367905275,17.08002169429335,20.945574111280546,1.704
51.37233406519077,51.43309414355818,17.05529706171167,20.92501782954282,1.708
51.481984614575964,51.541808941891574,17.030612916857553,20.904413880572765,1.712
51.59169645667497,51.650417656698124,17.00595353864008,20.883762429262692,1.716
51.70148034002157,51.758919864556525,16.9813075150315,20.863063652271173,1.72
51.81134631476632,51.86731513707288,16.95666819184594,20.84231773845168,1.724
51.92130332407705,51.97560304186112,16.93203392019474,20.82152488915797,1.728
52.03135873434732,52.08378314340307,16.907408076961257,20.800685318504524,1.732
52.1415178041445,52.19185500379323,16.882798802554746,20.779799253926914,1.736
52.251783098165276,52.29981818337135,16.85821835458417,20.758866936117315,1.74
52.36215386352188,52.40767224125567,16.833681940246084,20.73788861911868,1.744
52.472625401894845,52.51541673578395,16.809205880642672,20.71686457051713,1.748
52.58318849188477,52.62305122488005,16.78480500258477,20.695795071068524,1.752
52.69382893853109,52.73057526635528,16.760489250831267,20.67468041457167,1.756
52.80452734614319,52.83798841815983,16.736259659013594,20.653520907933967,1.76
52.91525921825511,52.94529023860231,16.712103993614754,20.63231687033019,1.764
53.02599547534911,53.052480286544224,16.68799255697886,20.61106863320581,1.768
53.136703439463616,53.159558121596284,16.663874766946982,20.589776539531712,1.772
53.24734826362948,53.26652330432412,16.639677195185886,20.56844094342298,1.776
53.3578946922926,53.37337539648671,16.615303710295073,20.54706220964281,1.78
53.46830894751845,53.48011396131994,16.59063822693955,20.525640712816596,1.784
53.5785604741307,53.58673856388376,16.565550297786427,20.50417683706581,1.788
53.68862327322546,53.69324877148519,16.53990340801036,20.482670975111272,1.792
53.798476621924436,53.79964415418141,16.513565368485878,20.461123527886382,1.796
53.90810510750366,53.90592428536792,16.486419710736186,20.43953490368286,1.8
54.017498060410354,54.01208874244516,16.458376558579253,20.417905517721312,1.804
54.12664860309832,54.11813710754935,16.429381216454203,20.396235791128444,1.808
54.23555259610342,54.22406896832289,16.399418799019294,20.37452615063082,1.812
54.34420774066378,54.32988391869856,16.368513699213953,20.352777027612362,1.816
54.45261300308587,54.43558155965768,16.33672351652716,20.330988857410702,1.82
54.5607684001242,54.54116149992148,16.304128094874194,20.30916207857025,1.824
54.66867507329044,54.64662335653033,16.270815299728337,20.28729713215258,1.828
54.776335516267906,54.75196675526751,16.236865861419886,20.26539446055475,1.832
54.88375381229998,54.857191330883076,16.202339849600026,20.243454506843523,1.836
54.990935774646715,54.96229672708207,16.16726708345202,20.22147771389637,1.84
55.09788893920755,55.0672825962454,16.131643099184316,20.199464523173848,1.844
55.20462241100109,55.172148598860154,16.09543136005222,20.177415373849936,1.848
55.311146597860585,55.27689440265125,16.058571388097402,20.155330701661146,1.852
55.41747286245116,55.381519681411376,16.020991623338855,20.133210937999344,1.856
55.52361307763788,55.4860241135434,15.98262521182757,20.111056508749535,1.86
55.62957898053636,55.590407380336096,15.943426698853882,20.088867833295655,1.864
55.73538111496155,55.69466916400869,15.90338774747162,20.066645323707966,1.868
55.841027103274875,55.79880914556626,15.862550392286275,20.044389383521562,1.872
55.946519106959705,55.90282700251918,15.821016719150784,20.022100407197183,1.8760000000000001
56.051850710169475,56.00672240651798,15.778953961861314,19.999778779250224,1.8800000000000001
56.15700405674979,56.110495020969886,15.7365937948866,19.977424873522004,1.8840000000000001
56.26194864273063,56.21414449869322,15.694224478963262,19.955039052741775,1.8880000000000001
56.3666432945436,56.31767047967336,15.65217524243436,19.932621668171734,1.8920000000000001
56.47104218515431,56.42107258897716,15.610794321688521,19.91017305891835,1.8960000000000001
56.575104272616066,56.52435043487859,15.57042478960493,19.887693552090198,1.9000000000000001
56.678803850124595,56.627503607245195,15.53138379989778,19.865183462638996,1.9040000000000001
56.78213885819752,56.730531676221254,15.493949308906448,19.842643093230603,1.9080000000000001
56.885133897054786,56.83343419124584,15.458353800377894,19.82007273467305,1.9120000000000001
56.98783648536011,56.93621068042676,15.42477983022406,19.79747266602412,1.9160000000000001
57.09030735280406,57.038860650284875,15.393351158112466,19.77484315539522,1.92
57.19260747783729,57.141383585879616,15.364117508387915,19.75218446030465,1.924
57.29478547040516,57.24377895131151,15.337038246553634,19.729496828573602,1.928
57.39686854639708,57.3460461905961,15.31197532834537,19.706780499498144,1.932
57.49885904509446,57.448184728893196,15.288704459030098,19.68403570469914,1.936
57.600736779095634,57.55019397407333,15.266945129142021,19.661262669578115,1.94
57.70246600985997,57.65207331859522,15.246399448300819,19.63846161466089,1.944
57.80400480427395,57.753822141668124,15.226783391088757,19.615632757082743,1.948
57.90531406556559,57.855439811666265,15.207837306532992,19.592776312161103,1.952
58.00636375853804,57.95692568876342,15.189314547212934,19.5698924949228,1.956
58.10713487485553,58.05827912775234,15.170960782847276,19.546981522000845,1.96
58.20761738914872,58.15949948101103,15.152503212986167,19.524043612799012,1.964
58.307806284463055,58.260586101574205,15.133664097698238,19.501078991532847,1.968
58.40769878372549,58.36153834627261,15.114199539904362,19.478087888358875,1.972
58.50729544150879,58.46235557888772,15.09394985124505,19.455070540778898,1.976
58.60660565317327,58.563037173282765,15.072879768647509,19.4320271950288,1.98
58.70565533877215,58.66358251645152,15.051089211972364,19.40895810710455,1.984
58.80449262090454,58.76399101144042,15.02878691458138,19.385863543716667,1.988
58.90318753454462,58.864262080088324,15.006234584506384,19.362743782889492,1.992
59.001824277826174,58.96439516553407,14.983681216883667,19.339599114759054,1.996
59.100487942632064,59.064389734446074,14.961310644604628,19.316429841760414,2.0
59.1992501721351,59.16424527893197,14.939219511228059,19.293236279185162,2.004
59.29815851366066,59.2639613180939,14.917431011628535,19.27001875494943,2.008
59.397232420412244,59.363537399206066,14.895937555854267,19.24677760949508,2.012
59.49646605804774,59.462973098502275,14.874757547898463,19.223513195888998,2.016
59.595835731322076,59.56226802156991,14.853989119791176,19.20022587919226,2.02
59.69530878128193,59.66142180336685,14.833845405640279,19.176916036028306,2.024
59.79485125032291,59.760434107878005,14.814659711186493,19.15358405424884,2.028
59.89443280691728,59.8593046274522,14.796854272385238,19.130230332096836,2.032
59.99402855129658,59.958033081858254,14.780874051971974,19.106855277721426,2.036
60.09361796604451,60.05661921710786,14.767096959740346,19.083459308486333,2.04
60.19318155697164,60.15506280410445,14.755740917046818,19.0600428501805,2.044
60.29269600748779,60.25336363716614,14.746791537670301,19.036606336517256,2.048
60.392129055094166,60.35152153248285,14.739969104735248,19.013150208308492,2.052
60.49143549345594,60.44953632655263,14.734742091938998,18.989674913126525,2.056
60.59055535360657,60.547407874650965,14.730382607035931,18.966180904458383,2.06
60.689414520646395,60.64513604936719,14.726051805251505,18.942668641485934,2.064
60.787927380382435,60.74272073924465,14.72090070725653,18.919138588558884,2.068
60.886001045840366,60.84016184755476,14.71417046254522,18.89559121509345,2.072
60.983541115027386,60.9374592912155,14.705273690884063,18.872026995119,2.076
61.08045910607511,61.03461299987411,14.693837279192707,18.84844640752109,2.08
61.176681267146975,61.131622915152306,14.679691554522869,18.82484993583636,2.084
61.272157563348934,61.22848899005659,14.66280398456021,18.801238068470923,2.088
61.366868944548585,61.32521118854033,14.64317563849468,18.777611298907097,2.092
61.46083113364119,61.42178948520842,14.620738336497762,18.753970125929616,2.096
61.55409434385936,61.518223865149274,14.595298659508321,18.73031505400294,2.1
61.6467399798838,61.614514323870644,14.56656298334051,18.706646593661706,2.104
61.73887636263308,61.710660867322616,14.534247365943116,18.682965261844366,2.108
61.83063504424696,61.806663511988795,14.498242320369558,18.659271582131108,2.112
61.922167771023815,61.902522285017305,14.458783317295714,18.635566085263143,2.116
62.01364292416786,61.9982372243846,14.416580215223872,18.61184930918344,2.12
62.1052402279328,62.09380837906058,14.372873544576521,18.58812179913814,2.124
62.19714338223075,62.189235809165986,14.329396994685498,18.564384107703216,2.128
62.28953109108111,62.28451958610038,14.288227752069316,18.540636794528393,2.132
62.38256713676561,62.37965979262343,14.25151208727411,18.516880425896527,2.136
62.47639000124392,62.47465652286783,14.221083600437026,18.493115574181736,2.14
62.57110274532006,62.56950988227108,14.198051074538748,18.46934281689323,2.144
62.66676440931529,62.66421998739272,14.182494407884475,18.445562735585252,2.148
62.763384120379435,62.758786965604756,14.173417793674368,18.421775914626696,2.152
62.86091778206808,62.85321095462577,14.16902608516827,18.397982939518215,2.156
62.95926591765038,62.94749210187534,14.167227349004593,18.374184395412,2.16
63.05827214077215,63.04163056363637,14.166115553847366,18.350380864835323,2.164
63.157725076599405,63.135626503995454,14.164176367697051,18.326572925934197,2.168
63.257369224169864,63.22948009356256,14.160132883625726,18.3027611501126,2.172
63.35692839792386,63.32319150796024,14.152605057879187,18.27894609985452,2.176
63.456138987956884,63.416760926085374,14.139905002110995,18.255128326692105,2.18
63.55478432445912,63.510188528161194,14.12020774075323,18.2313083686805,2.184
63.65272140098764,63.60347449359527,14.092083812128987,18.20748674860993,2.188
63.74989719230904,63.696618998677295,14.05514454655845,18.183663971926375,2.192
63.846358106988255,63.789622214146476,14.010484644124855,18.159840524947914,2.196
63.94225649167831,63.882484302675465,13.960720920329825,18.13601687364719,2.2
64.0378508390429,63.97520541630528,13.909619400048205,18.112193462145942,2.204
64.13348648608276,64.06778569388086,13.86144996291258,18.08837071202733,2.208
64.22954184915898,64.16022525852365,13.820241207918306,18.064549021801916,2.212
64.32634062443844,64.25252421517776,13.78906500825159,18.04072876689765,2.216
64.42405785622317,64.34468264826742,13.769462108014757,18.016910299921502,2.22
64.52266563924476,64.43670061948286,13.761165432373508,17.993093951427845,2.224
64.62195248722702,64.52857816572244,13.76227923859734,17.969280031142393,2.228
64.72161322776243,64.62031529719707,13.769899346329561,17.94546882947098,2.232
64.82137001986672,64.7119119957116,13.780893821687705,17.921660619683767,2.236
64.92107355844507,64.8033682131163,13.792476119342727,17.897855660153866,2.24
65.02074916050978,64.89468386993926,13.80239764514005,17.874054197059706,2.244
65.12058005218088,64.98585885418368,13.808847673895508,17.850256467339175,2.248
65.22084307526987,65.07689302029841,13.810262331551797,17.826462702056297,2.2520000000000002
65.32182214486525,65.1677861883087,13.80522664620348,17.802673129469706,2.2560000000000002
65.4237231437805,65.25853814311074,13.792569590792096,17.778887978718235,2.2600000000000002
65.52660709071962,65.34914863392889,13.771605467097235,17.755107482950688,2.2640000000000002
65.63035307604642,65.43961737393616,13.742345018461666,17.7313318829819,2.2680000000000002
65.73465984990148,65.52994404004382,13.705532089315966,17.707561430254117,2.2720000000000002
65.83909039682732,65.62012827286675,13.662540624292978,17.683796389870814,2.2760000000000002
65.94315333753931,65.71016967687113,13.615274944770842,17.660037043416725,2.2800000000000002
66.04640142329201,65.80006782071084,13.566116887864839,17.636283691129393,2.2840000000000003
66.14851917907895,65.8898222377622,13.517790409552411,17.612536654065153,2.2880000000000003
66.24937550080664,65.97943242685882,13.4729955783772,17.588796275442466,2.2920000000000003
66.34903028759528,66.0688978532326,13.433850874526918,17.565062921883353,2.2960000000000003
66.44769749857198,66.15821794965532,13.40139970608407,17.541336983928936,2.3000000000000003
66.5456751185817,66.24739211778396,13.375449942214102,17.517618876221206,2.3040000000000003
66.64325883915839,66.33641972969458,13.354781276442527,17.493909037256746,2.308
66.74066301025285,66.4253001295991,13.337520203993096,17.47020792846043,2.312
66.83797347877751,66.51403263572527,13.32151364408437,17.4465160331653,2.316
66.93514698371945,66.60261654234426,13.304759509997934,17.422833855031566,2.32
67.03205700219742,66.69105112192123,13.28603428404349,17.399161916221804,2.324
67.12857636347303,66.7793356273666,13.265593075563922,17.375500755242317,2.328
67.22467997935468,66.8674692943601,13.245402612835177,17.35185092458697,2.332
67.32053356456593,66.95545134372142,13.228310545938484,17.328212988310902,2.336
67.41651069106373,67.04328098379521,13.216251323462268,17.304587519343936,2.34
67.51309117555452,67.13095741282957,13.208639664840717,17.280975096843584,2.344
67.61066600804641,67.21847982131438,13.202254269321564,17.257376303225985,2.348
67.709350900146,67.30584739426281,13.19260864057424,17.233791721692022,2.352
67.80890265831052,67.3930593134104,13.175557922233954,17.210221933388873,2.356
67.90875140440798,67.48011475932107,13.14837460472652,17.18666751452083,2.36
68.00810932337797,67.56701291338766,13.110654799737086,17.1631290337561,2.364
68.106138072751,67.65375295972447,13.065074766705957,17.13960704949991,2.368
68.20218877027867,67.74033408695222,13.01696428289712,17.116102107567762,2.372
68.29609510391026,67.82675548988293,12.972169438881487,17.092614738025393,2.376
68.38838493418903,67.91301637111809,12.934454046409186,17.069145453489796,2.38
68.48016633860847,67.99911594257401,12.904553577383547,17.045694746326763,2.384
68.57262822232882,68.08505342695179,12.881972989397791,17.022263086734974,2.388
68.66666239749918,68.17082805916864,12.868382080606452,16.998850920733126,2.392
68.76310025050877,68.25643908777303,12.869515101536106,16.975458668994282,2.396
68.86284669524863,68.34188577634652,12.892490924611899,16.952086725415626,2.4
68.96601161478645,68.42716740491252,12.93920342135209,16.928735456804553,2.404
69.07096782116501,68.51228327134712,13.002427531718453,16.905405203220788,2.408
69.1746590595658,68.59723269279498,13.069241212066498,16.882096278763825,2.412
69.27401727189627,68.68201500708123,13.126442086273224,16.858808974099684,2.416
69.36765279174413,68.76662957410215,13.163688675211658,16.835543559370127,2.42
69.45668428769918,68.85107577718139,13.177059314320818,16.812300288878035,2.424
69.54391252428742,68.93535302436413,13.170594467354073,16.789079406950187,2.428
69.63199776546936,69.01946074962976,13.1514997396776,16.765881155169406,2.432
69.72201880349873,69.10339841399424,13.124372241366682,16.74270578120192,2.436
69.81319249797335,69.18716550647804,13.09047212151119,16.71955354892109,2.44
69.90363952798616,69.27076154491957,13.048715670446551,16.696424749795025,2.444
69.99158240570071,69.3541860766097,12.995239225177242,16.673319715464658,2.448
70.07633383545833,69.43743867873715,12.926154739464218,16.650238830932004,2.452
70.15851555378569,69.52051895862485,12.84374156478152,16.62718254863837,2.456
70.23952395619101,69.60342655375759,12.75764627343032,16.604151402139898,2.46
70.3208685085431,69.68616113159463,12.679550491861958,16.58114601978999,2.464
70.40349008397082,69.76872238916935,12.616887027928865,16.558167137626576,2.468
70.4870858718588,69.85111005248555,12.569902073211958,16.535215610155742,2.472
70.57008521077655,69.93332387572158,12.534379815090324,16.51229241996252,2.476
70.65044854407844,70.01536364026843,12.506617632510402,16.489398684159276,2.48
70.726423692144,70.09722915362082,12.48363280065135,16.46653565810246,2.484
70.79682192335434,70.17892024815956,12.460232322756054,16.443704735274117,2.488
70.86133906738047,70.26043677986861,12.431059291232502,16.42090744343664,2.492
70.92098832931353,70.34177862703095,12.396024801245451,16.398145436429058,2.496
70.97806288116422,70.42294568896094,12.361774709951801,16.375420481862523,2.5
71.03525053072777,70.50393788483284,12.33790515912855,16.35273444392783,2.504
71.09448493540334,70.58475515267277,12.331193935895005,16.330089262593013,2.508
71.15686936374043,70.66539744857081,12.34252533995235,16.307486928510155,2.512
71.22342207183114,70.74586474618395,12.369454506455854,16.28492945436912,2.516
71.29495333078513,70.82615703658139,12.410818724409085,16.262418843761196,2.52
71.37145322509912,70.90627432847455,12.4683609817559,16.23995705753327,2.524
71.45230449020966,70.98621664887021,12.542487667295756,16.21754597889516,2.528
71.53633626477253,71.06598404415637,12.62387306680795,16.195187378068155,2.532
71.62109451260214,71.14557658161355,12.695408771795183,16.17288287779319,2.536
71.70259712886728,71.22499435132455,12.74393661503938,16.150633919487955,2.54
71.77698957182089,71.30423746842915,12.760442280045414,16.128441732769875,2.544
71.8439285504005,71.38330607564727,12.742494022237073,16.10630730767989,2.548
71.90769048121635,71.46220034597343,12.703346558113909,16.084231371217633,2.552
71.97375734480434,71.54092048542711,12.660907525961548,16.06221436859513,2.556
72.04488315968656,71.61946673573003,12.625382377779568,16.04025645004205,2.56
72.12060994017861,71.69783937677397,12.602461467535617,16.01835746323966,2.564
72.19936013732189,71.77603872873789,12.595950329606447,15.996516951861091,2.568
72.28003952813216,71.85406515372134,12.602350325125789,15.974734160678608,2.572
72.36215939997598,71.93191905677743,12.610448311447707,15.953008046057372,2.576
72.4450508173004,72.00960088623565,12.614126815027443,15.931337293274067,2.58
72.5273789398986,72.08711113324637,12.614735815983348,15.909720338811221,2.584
72.60801003313183,72.16445033049618,12.608304264121534,15.88815539854783,2.588
72.68674925687192,72.2416190500827,12.589199589458355,15.866640500201754,2.592
72.76432794437095,72.3186179005675,12.566178168864443,15.845173520259307,2.596
72.84316046682807,72.3954475232682,12.559633084191896,15.823752224564622,2.6
72.92670548717936,72.47210858786245,12.586498224064353,15.80237431192302,2.604
73.01576960309909,72.54860178742018,12.649724133890995,15.781037460071737,2.608
73.10661980409763,72.62492783298015,12.732138297755796,15.759739374089294,2.612
73.19469619996227,72.7010874477991,12.801345585747994,15.738477835534173,2.616
73.27916436601161,72.77708136139978,12.83134275462809,15.717250753109905,2.62
73.36282590030709,72.85291030352158,12.822811656563928,15.696056213595007,2.624
73.44996963788708,72.92857499806722,12.79862649156546,15.67489253265455,2.628
73.54431957109402,73.0040761570913,12.781337433030524,15.653758305388763,2.632
73.64529208424626,73.07941447486222,12.78066215374467,15.632652455920242,2.636
73.74634011340397,73.15459062197705,12.791600653324185,15.611574285258142,2.64
73.83991340006861,73.22960523949122,12.798215619910017,15.590523516911565,2.644
73.92325348664687,73.30445893299671,12.790844193829116,15.569500339563735,2.648
73.9984676549403,73.37915226656864,12.777077445586135,15.5485054452487,2.652
74.06968703315977,73.45368575651447,12.773118726677227,15.527540062486937,2.656
74.1412227069862,73.52805986486628,12.78887894926068,15.506605982483528,2.66
74.21651614152617,73.6022749926001,12.81760066046288,15.485705576978676,2.664
74.29703867454015,73.67633147262397,12.841374245526113,15.46484180645096,2.668
74.38163118954157,73.75022956260868,12.84927113273919,15.44401821633381,2.672
74.46762395537873,73.82396943784208,12.844284142871437,15.423238920086627,2.676
74.55362577494449,73.8975511843105,12.835436100652913,15.402508567495287,2.68
74.6412629602215,73.9709747922971,12.828997975096863,15.381832296678278,2.684
74.73396071377586,74.0442401508137,12.826344096065634,15.36121567013996,2.688
74.83345390010474,74.1173470432018,12.82769593157946,15.340664592704908,2.692
74.93724971209107,74.190295144242,12.833311952689153,15.320185213894417,2.696
75.04040532605919,74.26308401906672,12.840167794031895,15.299783814106526,2.7
75.14036798429723,74.3357131241232,12.840823525257484,15.279466677365031,2.704
75.23959972119361,74.40818181034905,12.827678847846787,15.259239952707535,2.708
75.34324874745083,74.48048932862636,12.799181284511873,15.239109507939098,2.712
75.45517704541254,74.55263483748323,12.762175023494496,15.21908077841279,2.716
75.57559294541943,74.6246174129031,12.72905720708375,15.199158616038677,2.72
75.70060041306621,74.6964360600254,12.711972754075092,15.179347142323126,2.724
75.82398713042033,74.768089726431,12.716408076284937,15.15964961013935,2.728
75.94057583281997,74.83957731667431,12.739103874034647,15.1400682787287,2.732
76.04836151569276,74.91089770768504,12.773041026347322,15.120604306116478,2.736
76.14813849132747,74.98204976466084,12.812903367567147,15.101257663491829,2.74
76.2423678194447,75.05303235708273,12.85538893566416,15.082027074716052,2.744
76.33445187605953,75.12384437450949,12.897936019422586,15.0629099836106,2.748
76.42737241311347,75.19448474182758,12.937716543806138,15.04390255249537,2.7520000000000002
76.52132206355502,75.26495243365783,12.968449929820471,15.024999691805679,2.7560000000000002
76.61232564141996,75.3352464876305,12.980603352711928,15.006195121851341,2.7600000000000002
76.69476086333663,75.4053660162608,12.970192203588303,14.987481466056058,2.7640000000000002
76.76710537833765,75.47531021714171,12.944524115926106,14.968850372465429,2.7680000000000002
76.8337676756522,75.54507838119613,12.91525829394393,14.950292661586278,2.7720000000000002
76.90053737717886,75.61466989873215,12.891445768184223,14.931798495453128,2.7760000000000002
76.9700185435649,75.68408426308204,12.879970347965017,14.913357562777778,2.7800000000000002
77.0411605429156,75.75332107166011,12.88518263277969,14.894959275420156,2.7840000000000003
77.1121754153757,75.82238002434343,12.905698349955404,14.876592969186419,2.7880000000000003
77.18380383912961,75.89126091919239,12.934849386353758,14.85824810463439,2.7920000000000003
77.25950050319472,75.95996364563544,12.965551886537682,14.839914462121852,2.7960000000000003
77.34213025891597,76.0284881753815,12.993391249490163,14.821582327314392,2.8000000000000003
77.43020360814636,76.0968345514383,13.015614027693735,14.803242663937015,2.8040000000000003
77.517280198559,76.16500287573933,13.032287868597818,14.78488727235858,2.8080000000000003
77.59586783329262,76.23299329594974,13.050352548330581,14.766508932675563,2.8120000000000003
77.66321001035743,76.30080599206548,13.078880939476793,14.74810153353914,2.816
77.72384013458733,76.3684411633908,13.117107176251611,14.729660187170417,2.82
77.78580145491225,76.43589901638006,13.154416885534246,14.71118133291842,2.824
77.85399286648625,76.50317975365365,13.186595113037734,14.692662831589542,2.828
77.92712004311734,76.57028356423723,13.219416645140129,14.674104050572135,2.832
77.99918261322337,76.63721061474456,13.251729244939124,14.655505941817552,2.836
78.06333396187036,76.70396104086352,13.27291374610752,14.636871110730116,2.84
78.11632149710002,76.77053493812768,13.279172500062941,14.618203873235435,2.844
78.15951499374975,76.83693235064676,13.276581256323624,14.599510297252673,2.848
78.19591523562644,76.90315325627886,13.27305927399547,14.580798221929168,2.852
78.22840287234783,76.96919754670866,13.275618471491816,14.562077247314587,2.856
78.261347491894,77.03506500112208,13.284627467626558,14.543358688478602,2.86
78.30008100673915,77.1007552526376,13.291861942026122,14.524655486899173,2.864
78.34722564688062,77.16626774737712,13.291849517798282,14.505982075492685,2.868
78.40181285454273,77.23160169698848,13.290441824181055,14.48735419655623,2.872
78.46168118799714,77.29675602644544,13.295196076386048,14.468788675762097,2.876
78.52576858224573,77.361729319988,13.304086368079883,14.450303159973062,2.88
78.59467477091907,77.42651976892608,13.306313558771844,14.431915829554953,2.884
78.66990332712432,77.49112512565243,13.289832711783312,14.413645099364693,2.888
78.75376368927606,77.55554266842769,13.253033276198938,14.395509323575094,2.892
78.84805962549177,77.61976918131587,13.212508141618217,14.377526517502384,2.896
78.94970230255937,77.68380095299871,13.185667453488927,14.359714107979773,2.9
79.05108553855453,77.74763379718004,13.171705262289857,14.342088717644302,2.904
79.14692624370579,77.8112630959779,13.163534997189666,14.32466598333488,2.908
79.23457097635733,77.87468386623888,13.157846169117542,14.30746040378557,2.912
79.3102137043863,77.93789084723565,13.154777074180219,14.29048520662452,2.916
79.37112717449627,78.00087860688733,13.161071773989443,14.273752222822766,2.92
79.41891168501184,78.0636416625508,13.185442225582143,14.25727175698584,2.924
79.45797862978284,78.12617461167,13.225889675760273,14.241052444285696,2.928
79.49315197619954,78.18847226718408,13.26413356140361,14.225101089281091,2.932
79.53075043952357,78.2505297925176,13.284046198621041,14.209422487294317,2.936
79.5781456547048,78.3123428312309,13.289210636721954,14.19401923397354,2.94
79.63993332310255,78.37390762686076,13.291783978312111,14.178891532414406,2.944
79.71639675204553,78.43522112910735,13.298744147704392,14.164037009832349,2.948
79.80482784828814,78.49628108316946,13.31194658315655,14.149450556645357,2.952
79.90117972625995,78.55708609968615,13.331712849429874,14.135124199984926,2.956
80.00084590167044,78.61763570329666,13.35617988870529,14.121047022710199,2.96
80.0991115433583,78.67793035828147,13.381649736175833,14.107205137363792,2.964
80.19186038122504,78.7379714701251,13.40742340519902,14.093581722544327,2.968
80.27610275406346,78.79776136224706,13.436467321515217,14.080157127258975,2.972
80.35084775810297,78.85730322767874,13.469346035063339,14.06690904556504,2.976
80.41880610388974,78.91660105635198,13.504513419472612,14.053812761921781,2.98
80.48510072176748,78.97565953998723,13.541311263064161,14.040841463781417,2.984
80.55321485756684,79.03448395832181,13.579398154816102,14.02796661687164,2.988
80.62490091987452,79.0930800525421,13.622988576889044,14.015158398560132,2.992
80.70212819432703,79.15145389388186,13.673193183963596,14.00238618421626,2.996
80.78604855703587,79.20961175708317,13.72021735060167,13.989619083968092,3.0
80.87461679869365,79.2675600093428,13.755517959110088,13.976826526874435,3.004
80.9626633021546,79.32530502515596,13.779852188197136,13.963978887011185,3.008
81.04616102604909,79.38285313596151,13.80006191549302,13.95104814272349,3.012
81.12605035911058,79.44021062062171,13.82292644541093,13.93800855602938,3.016
81.20588252589354,79.49738373858094,13.84832839598773,13.924837358152518,3.02
81.28736324743848,79.55437880210823,13.868127004655072,13.911515429463595,3.024
81.36919416106204,79.6112022775123,13.871238273331619,13.898027972898385,3.028
81.44945812962855,79.6678608980276,13.851801057224057,13.884365185763897,3.032
81.52845527104624,79.72436176407821,13.813081925788891,13.870522939548728,3.036
81.60863172274126,79.78071240121653,13.763261039385647,13.856503467711281,3.04
81.69200813237829,79.83692074389599,13.71017560899663,13.842316034159978,3.044
81.77797781444742,79.89299501604376,13.659899585266778,13.827977519717422,3.048
81.86360650513265,79.94894348802953,13.618587226210314,13.813512821941465,3.052
81.946086761654,80.0047741037771,13.589790971565224,13.79895493968307,3.056
82.02462583025569,80.060493989762,13.567615543019315,13.784344615019968,3.06
82.09959937560771,80.11610887662414,13.539738173375076,13.769729437787682,3.064
82.17016042461687,80.17162248097021,13.50238718353125,13.755162378876406,3.068
82.23299989427464,80.22703590684232,13.464000578292397,13.740699788663106,3.072
82.28498820203393,80.2823471317129,13.434261256594706,13.726398962253139,3.076
82.327417764728,80.33755064038506,13.419015431280226,13.712315420112327,3.08
82.3659370848904,80.39263726261386,13.421871454674525,13.698500089221847,3.084
82.4056074781885,80.44759425759683,13.43699491689615,13.68499659859673,3.088
82.44721445795145,80.50240567134503,13.451375212572975,13.671838936959906,3.092
82.48808537344789,80.55705297112678,13.460481783103033,13.659049743375583,3.096
82.52642080494226,80.6115159342111,13.473616710663954,13.646639491418606,3.1
82.56379806616194,80.6657737364652,13.503631369580585,13.634606742959292,3.104
82.60321315237739,80.7198061530412,13.555452029954502,13.62293947678231,3.108
82.64657963540932,80.77359475509314,13.622582654257684,13.611617263870293,3.112
82.69346384809711,80.82712397286667,13.691886667125695,13.6006138418022,3.116
82.7417877959338,80.88038190647765,13.754542267216108,13.589899534248945,3.12
82.78942510611013,80.93336080636838,13.812124352023526,13.57944304513869,3.124
82.83538967851977,80.98605721131253,13.871203660309217,13.569212430741114,3.128
82.88124124719818,81.03847180628601,13.93405406737004,13.559175420261576,3.132
82.93066792888827,81.09060911993511,13.995325157934653,13.549299552615189,3.136
82.98622121696802,81.14247719634085,14.047258724048925,13.539552666306102,3.14
83.04749936781553,81.19408733606274,14.087878230210778,13.529904054280676,3.144
83.11198751574968,81.24545391821545,14.121613551745241,13.520326151709785,3.148
83.17608423823928,81.29659422332553,14.154082490458908,13.510796170506921,3.152
83.2364036674207,81.34752812145479,14.18926815335906,13.50129687814414,3.156
83.2919371319114,81.39827750508393,14.230790212030211,13.491815916329811,3.16
83.3445541773148,81.44886543288614,14.279142456382171,13.482343650912036,3.164
83.39678177995813,81.49931507183742,14.329086624152357,13.47287029684717,3.168
83.44958601329353,81.5496486214222,14.376564637690514,13.463383589312206,3.172
83.5021007638014,81.59988642263286,14.42541446271564,13.453868248801284,3.176
83.55291833695632,81.65004638047398,14.482892599385274,13.444307829184586,3.18
83.60169945011111,81.70014369427855,14.555423767514476,13.43468851471353,3.184
83.6491989319066,81.75019076148286,14.64560740142536,13.425003527421618,3.188
83.69685640255136,81.80019706380182,14.734872524214586,13.415256471023415,3.192
83.74910543542327,81.85016889190345,14.782441991900818,13.405462316451644,3.196
83.81314311536522,81.90010889638616,14.76839720656609,13.39564560858591,3.2
83.88915785773433,81.9500156079681,14.72156289766904,13.38583640774313,3.204
83.9632682147097,81.99988317490022,14.679606630222596,13.376065097505172,3.208
84.02115511849871,82.0497015684681,14.643996397918622,13.36635735362615,3.212
84.06390218544544,82.09945739941834,14.589241519571939,13.356730374300986,3.216
84.10214169072266,82.14913530569423,14.520396125607315,13.347191136198356,3.22
84.14437353548813,82.19871967975085,14.453257314372541,13.337737104799485,3.224
84.19569283574754,82.24819636714525,14.386468344787156,13.328359500248496,3.228
84.25457773179039,82.2975539275997,14.333475367027896,13.319048793754439,3.232
84.30731928189955,82.34678411093202,14.29821309573493,13.30980149185524,3.236
84.34625456428553,82.39588134339235,14.262454790403,13.300626526872048,3.24
84.38356124454862,82.44484121844913,14.227960099978862,13.29154902717252,3.244
84.4312621996944,82.4936582168371,14.199202961546597,13.282609338652106,3.248
84.49055293027406,82.54232311426972,14.17221393572967,13.273856242551236,3.2520000000000002
84.55881636485177,82.59082071714155,14.158254514140182,13.265335279312746,3.2560000000000002
84.63356589337451,82.6391286150148,14.16462187135825,13.257075327705067,3.2600000000000002
84.71046293333788,82.68721747579173,14.171664029203058,13.249078142540611,3.2640000000000002
84.78339996164404,82.7350530164271,14.156580328267033,13.241315540258915,3.2680000000000002
84.85176239353196,82.78259924223727,14.12368806955086,13.2337369888644,3.2720000000000002
84.92009155599037,82.8298220428992,14.090520012136981,13.226286888900955,3.2760000000000002
84.99341690752973,82.87669198098547,14.075864807320675,13.218926873908371,3.2800000000000002
85.07580459447054,82.92318527001805,14.089184976058933,13.211655435778685,3.2840000000000003
85.1657207025347,82.96928253466506,14.117926662806322,13.20451653367548,3.2880000000000003
85.25388733691739,83.01496581764613,14.142688706738904,13.197591572963924,3.2920000000000003
85.33300030758224,83.06021512534876,14.17320317098677,13.190975138851412,3.2960000000000003
85.40332832324141,83.10500619425557,14.241005276132638,13.184742315990707,3.3000000000000003
85.4689650646871,83.14931082604565,14.354458110299438,13.17892087964855,3.3040000000000003
85.53336050156605,83.19310010537541,14.478273785598892,13.173481543271834,3.3080000000000003
85.59295354381165,83.23634950002106,14.578282945286912,13.168352523622046,3.3120000000000003
85.64298398335121,83.27904390302314,14.666175026502685,13.1634534858345,3.3160000000000003
85.6885654651489,83.32118065884079,14.781641876477183,13.158733958014825,3.3200000000000003
85.72986394166365,83.36276963278782,14.904766577686466,13.154198075193573,3.3240000000000003
85.76230105632605,83.40383097433688,14.974132335544095,13.149903442247345,3.3280000000000003
85.79780029788657,83.44439250484827,15.0239947669124,13.145934531190827,3.332
85.84945992984555,83.4844887555179,15.109902280457685,13.142363639828654,3.336
85.90502210095042,83.52416231723727,15.187332141525777,13.139217584099423,3.34
85.94801244572616,83.5634660756366,15.232930506539885,13.136462833134148,3.344
85.98712908198841,83.60246362171173,15.280302095666332,13.134009786914778,3.348
86.04207061336488,83.6412259304106,15.339308764880263,13.131727155024754,3.352
86.12319454823842,83.67982502754457,15.406201435402414,13.129456730245069,3.356
86.22092196460684,83.71832775666834,15.477898949852001,13.127026414844433,3.36
86.3091773171671,83.75679254562334,15.535006615400627,13.124267064787539,3.364
86.36599146575396,83.79526893408435,15.556131257891224,13.121037785054343,3.368
86.39413910855599,83.83379622998781,15.535264692577236,13.117253583920283,3.372
86.41688803932291,83.87239767847045,15.485891285063172,13.112898813227444,3.376
86.45803203743402,83.91107092776923,15.431017499378456,13.108013338149823,3.38
86.52744524415013,83.94978095772774,15.395017416837385,13.102658058504979,3.384
86.61880730269351,83.98846286039675,15.378889191583573,13.096886040406662,3.388
86.71716432004972,84.02703690194473,15.362391686653682,13.090744228302652,3.392
86.80942033160733,84.06543040477344,15.34976433950833,13.084305484279815,3.396
86.89144286604785,84.10359603305302,15.363511284259339,13.077702786631487,3.4
86.96406677794639,84.14151786585167,15.364403067776394,13.071132652274999,3.404
87.02818570801114,84.17920430562444,15.306311020692162,13.064817644128555,3.408
87.08852856387787,84.2166752626942,15.203302000994587,13.058948045619166,3.412
87.15365625076369,84.25395392532323,15.092569079359347,13.053637568334072,3.416
87.22762105270948,84.2910681291237,15.022471690388763,13.048920009218094,3.42
87.30696537474007,84.32805685622455,15.024541140699347,13.044789538199073,3.424
87.38287819801569,84.36497156445319,15.079161470216254,13.041259515512152,3.428
87.44318914177366,84.40186463201567,15.139318520051514,13.038399349752664,3.432
87.47914690668219,84.43876620907568,15.182184241553436,13.036317503988629,3.436
87.489448823992,84.47566048454134,15.19878640520393,13.03508859986177,3.44
87.4812376951367,84.51247761627243,15.183829678942676,13.034657853419688,3.444
87.47161072937764,84.54911441511815,15.144759527408485,13.034778323108727,3.448
87.48143222639136,84.5854835830424,15.088324733507813,13.035031726174564,3.452
87.51891069194578,84.62157237387956,15.035369508193103,13.034946954399206,3.456
87.56652613397948,84.65747869970006,14.99780485535989,13.034174450613257,3.46
87.60053696048013,84.69339705493562,14.964265132615926,13.032632872721818,3.464
87.63243284925491,84.7295484789559,14.971141390563044,13.030551111142739,3.468
87.67384801963239,84.76607688932128,15.018198875274454,13.028384097915108,3.472
87.72711293729245,84.80295435104323,15.087443606815366,13.026645071870913,3.476
87.78547348950734,84.83994047741272,15.145990301227393,13.02572735172525,3.48
87.84256530927264,84.87662305178429,15.1817759875565,13.025778906130924,3.484
87.89299887822152,84.91253371093642,15.213564317770777,13.026665991769452,3.488
87.93352331928219,84.94729932678989,15.257718665774558,13.028034162777391,3.492
87.96424917062117,84.98077364901108,15.304191122238246,13.029445395962783,3.496
87.98471167146879,85.01310142333203,15.34173421961899,13.030541000983861,3.5
87.9957116070044,85.04469186455552,15.37592459786211,13.031167253453736,3.504
88.00249624796722,85.07610953372503,15.416387977126245,13.03141759951404,3.508
88.01532580858671,85.10792064113012,15.464691681688507,13.031583326187981,3.512
88.04308451246129,85.14055186570077,15.528426885745224,13.032040200990082,3.516
88.08697486997795,85.17421408312899,15.631243137423827,13.033115801250585,3.52
88.14585809176504,85.20891189942645,15.769366716672948,13.034983204745645,3.524
88.21424515430586,85.2445181701158,15.867108635378548,13.037618614419221,3.528
88.28446185403742,85.28086663879175,15.85195516549808,13.040840722635659,3.532
88.35272918168157,85.31781980513718,15.771712642799098,13.044414249103648,3.536
88.41705889088448,85.35529490955874,15.7370834499016,13.04816297321934,3.54
88.47478355549981,85.39325646039396,15.792946640439537,13.052029855598661,3.544
88.52560892762824,85.43169355975802,15.906048098414397,13.056060389579166,3.548
88.56939243994542,85.47059669625486,16.01138230166044,13.060341738710303,3.552
88.60467634743311,85.509942744072,16.02883709393664,13.064952556938673,3.556
88.63620100832361,85.54969269157742,15.905958362910393,13.06995044469333,3.56
88.66896169045349,85.58979913773113,15.728139173632197,13.075381972038727,3.564
88.6971653078853,85.6302091324433,15.618365998952667,13.081285225857565,3.568
88.71640770248425,85.67084426911495,15.595008704382785,13.087669771800856,3.572
88.72786193793888,85.7115557197255,15.625495350551084,13.09448114445495,3.576
88.73159162789923,85.75207918324652,15.71327650894533,13.101571650640446,3.58
88.73398392770753,85.7920281534554,15.884605014406455,13.108701876089738,3.584
88.7551864521037,85.83094737468737,16.12582320892246,13.115583627337687,3.588
88.81647278506824,85.86841391729916,16.32386223297828,13.121950697094398,3.592
88.89541038090667,85.9041471248908,16.346322262630697,13.127626844970894,3.596
88.95329604546345,85.93808365931615,16.19300017671581,13.132563155972006,3.6
89.00525439609304,85.97038581860805,16.021583883239575,13.136835686600492,3.604
89.05988400390447,86.00137333971243,15.896971130509115,13.140611752321512,3.608
89.10869793353302,86.03139639830428,15.815176709222047,13.144097194409767,3.612
89.14711270433403,86.06069569146592,15.791323565963136,13.147477232996868,3.616
89.17607704724767,86.08931630882272,15.815652212565677,13.15086975502747,3.62
89.19511312723478,86.11713517494164,15.85904935456989,13.154309600803977,3.624
89.20701257978133,86.14400258212983,15.899621107221556,13.157766585080013,3.628
89.21768686540119,86.16990475906508,15.949320140836223,13.161185841530973,3.632
89.22793479940225,86.19501197447428,16.02567448942971,13.16454006772236,3.636
89.23505973902293,86.21955882795997,16.115932117552337,13.167880233573975,3.64
89.23567688220709,86.24365662921048,16.187540454199397,13.171351477890726,3.644
89.22909123917245,86.26720835083394,16.19836949557245,13.175139979227398,3.648
89.2212875545944,86.29000017547094,16.162653506322386,13.179362550570987,3.652
89.22126385334506,86.3118729580975,16.15305848517043,13.183970173308468,3.656
89.23432050871412,86.33281341937565,16.18089583997067,13.188760128034948,3.66
89.26094952561229,86.35291463097523,16.2025095658144,13.19352556342175,3.664
89.30020492234158,86.37230222715392,16.211848771355626,13.19822607094634,3.668
89.35127268620217,86.3911310197548,16.235064623795235,13.203020629833805,3.672
89.41247486655183,86.40962961428649,16.27720789757241,13.20816204243211,3.676
89.48213433176863,86.4280834129347,16.31107440834757,13.21388582542047,3.68
89.56118907948388,86.44671749216215,16.334293743960867,13.220365566452706,3.684
89.65246192572963,86.46557644121805,16.391146343365513,13.227694309874405,3.688
89.75125949917195,86.4845330237186,16.478442625649997,13.235843558695903,3.692
89.84170229760578,86.50345615551726,16.49432046570572,13.244622406085613,3.696
89.91264278442387,86.52241454480956,16.386544943936293,13.25370901608333,3.7
89.96718046074335,86.54172177223369,16.246244365558393,13.262790484912294,3.704
90.00794779301333,86.5617462885112,16.16483462204259,13.271743155897651,3.708
90.03018347945896,86.58262582461403,16.141373438657375,13.280714713273854,3.712
90.03536705227837,86.60410921855835,16.153353546402172,13.290033539450388,3.716
90.03564804066548,86.62561905129074,16.216154819678774,13.300020549260864,3.72
90.041979764272,86.64645319947627,16.335866952501746,13.310840461847798,3.724
90.05289858870125,86.66601067128455,16.4818166626395,13.32245633069147,3.728
90.05683269715955,86.68400254498432,16.586020198669836,13.33466301482654,3.732
90.04628123486381,86.70061958686964,16.562488344849015,13.347158945004379,3.736
90.027275943592,86.71656729291118,16.441714185222462,13.359641044378831,3.74
90.0144232421049,86.73288334047581,16.32155123053579,13.371886318490365,3.744
90.0190681989389,86.75054593697098,16.206058185551242,13.383739566735372,3.748
90.04738123650756,86.77001418328453,16.113995098437908,13.395023274194775,3.7520000000000002
90.1038330989964,86.79094552085617,16.04940980968625,13.40554071580795,3.7560000000000002
90.18254721593725,86.81228187521427,15.980113195210285,13.415212936416404,3.7600000000000002
90.26941608288729,86.83269632270277,15.971045985904373,13.42411224251995,3.7640000000000002
90.3565540552001,86.85122291410353,16.056965430082254,13.432277810807067,3.7680000000000002
90.4420616055083,86.86779394427604,16.1792495603837,13.439587442102304,3.7720000000000002
90.52023373899118,86.88336124339995,16.258507489492466,13.445901510076745,3.7760000000000002
90.58280340827378,86.89944035957278,16.25694805247771,13.451289302621182,3.7800000000000002
90.62771019167899,86.91731186237203,16.233804538622046,13.456100825056042,3.7840000000000003
90.66174906316998,86.93738823884838,16.306465207714215,13.4608619620962,3.7880000000000003
90.69498081600378,86.95911454515935,16.551810139026745,13.466049548326396,3.7920000000000003
90.73304847932465,86.98137561950949,16.912444137237074,13.471866095674935,3.7960000000000003
90.77600762345541,87.00311075612784,17.25428403490591,13.478189072497624,3.8000000000000003
90.8222943780283,87.02380059248607,17.527109049598597,13.484735113366765,3.8040000000000003
90.87287323180523,87.04356824973567,17.666143931668515,13.491360470874627,3.8080000000000003
90.94079444317967,87.06284930948136,17.77702719579929,13.498312134745728,3.8120000000000003
91.03591130251269,87.08192652265156,17.82138649403176,13.506135339039579,3.8160000000000003
91.15403017280057,87.10075841806723,17.919636190169193,13.515310126961284,3.8200000000000003
91.3034553721418,87.11923217852136,18.484505423454667,13.526034225190784,3.8240000000000003
91.47594304062787,87.13753618624186,19.52751541736273,13.538287219938878,3.8280000000000003
91.63735580193664,87.15623367703212,20.44950442805562,13.552004306114947,3.8320000000000003
91.79996887670896,87.17594376930852,20.93264244185371,13.567153657532357,3.8360000000000003
91.99574551591937,87.19693164218135,21.262673138051177,13.583669973905405,3.84
92.16212874431916,87.21896050102836,20.943356008592527,13.601421069754762,3.844
92.21367438530757,87.24150752445368,20.042831784995254,13.620243676801467,3.848
92.19995562253366,87.26417702302521,19.74188754462041,13.639989424289567,3.852
92.20202934157807,87.28702294932546,20.469854581347427,13.66065722268955,3.856
92.28029168866253,87.31058080077104,21.407850006680277,13.682465354660337,3.86
92.48148667724533,87.33561834945418,19.82194203959809,13.705565305545312,3.864
92.81707863821846,87.36277518267275,17.107099741582932,13.729642913355338,3.868
93.2280485380549,87.39230057923974,19.36421058576847,13.753931537049786,3.872
93.60640179452628,87.42402627272065,20.0690952362064,13.777592002720498,3.876
94.16117357598162,87.45756414909367,20.737999273676643,13.800083909747102,3.88
95.06975081488297,87.49258267234875,28.842277084322216,13.821328926577474,3.884
95.32069466245913,87.52896993853872,25.99929450044248,13.841507273311695,3.888
96.42449951698175,87.56674674739796,27.355777417739255,13.860599077725404,3.892
97.10670169706945,87.60579914784293,41.85843213087324,13.87819396090057,3.896
96.62596511944211,87.64573548789264,25.485198766892054,13.893853883303807,3.9
96.45178435117143,87.68602376341617,22.21487465302916,13.907674453447173,3.904
96.64748780734209,87.72614446521285,22.63053581326613,13.9204406736898,3.908
96.58145042651435,87.7654922339578,23.260128142994002,13.933186637263814,3.912
97.18601581323043,87.80318814384523,25.167220892317097,13.946519519541056,3.916
98.53150466601389,87.83813521003917,34.868848018002936,13.960280199991091,3.92
101.17491340533627,87.86938522160344,52.52901455768661,13.97382033379222,3.924
103.34971323103667,87.8965650268848,66.72293626728742,13.986539088358423,3.928
112.0089296365547,87.92002092675696,166.73488782875106,13.998135358866943,3.932
125.04190383079272,87.94055173270318,156.40514675488265,14.008434374731848,3.936


==> img/data/goal25staz.csv <==
v_g,v_m,t
0.16149111219434173,0.1614809411119476,0.0
0.13151212256438594,0.13140139803416453,0.004
0.1072091848639791,0.1070116399008287,0.008
0.08745264723318298,0.0871856428120809,0.012
0.07136568141319878,0.07104877875789821,0.016
0.058256270283370305,0.057908042487492414,0.02
0.047567526602074715,0.04720396127313372,0.024
0.038848820214293006,0.03848278198434296,0.028
0.03173450309835351,0.03137589316269061,0.032
0.025927573613141176,0.025583723751219638,0.036000000000000004
0.021186509370037267,0.020862569758992446,0.04
0.017314730951569043,0.017014007561165452,0.044
0.01415215067642382,0.013876444007776566,0.048
0.011568339022110507,0.011318284104366801,0.052000000000000005
0.009456993397513496,0.009232354153139982,0.056
0.0077314438642943385,0.007531347013665595,0.06
0.006321002083542887,0.006144124803601748,0.064
0.005167996153964651,0.005012719552531063,0.068
0.004225355834293428,0.004089890641248331,0.07200000000000001
0.0034546473375671564,0.003337135023931036,0.076
0.0028244775713488733,0.0027230680967403266,0.08
0.0023091977291783087,0.0022221055505111716,0.084
0.0018878488483486718,0.001813389742542612,0.088
0.00154330281851023,0.0014799150890229902,0.092
0.0012615608498032012,0.0012078154105212306,0.096
0.0010311800968134384,0.000985783375191279,0.1
0.000842805221175539,0.000804597509259421,0.10400000000000001
0.0006887859354100192,0.0006567367393273434,0.108
0.0005628651438727513,0.0005360663390699104,0.112
0.00045992467800179187,0.00043758204005869345,0.116
0.0003757777664274663,0.00035720148839251287,0.12
0.00030699951542861024,0.00029159424765266514,0.124
0.0002507883310137693,0.0002380431631223674,0.128
0.0002048525512761161,0.00019433129588509432,0.132
0.00016731767923695357,0.00015864972804417225,0.136
0.0001366504809774636,0.00012952237898656522,0.14
0.00011159690610465635,0.00010574469112338246,0.14400000000000002
9.113132888916593e-05,8.633363180859916e-05,0.148
7.441503664270901e-05,7.048691933296094e-05,0.152
6.076226370440838e-05,5.754976406564817e-05,0.156
4.961238928170982e-05,4.6987734521277205e-05,0.16
4.050717457415733e-05,3.8364617272961085e-05,0.164
3.307212236562194e-05,3.1324351783136394e-05,0.168
2.700121310337526e-05,2.557629201974191e-05,0.17200000000000001
2.204440973388579e-05,2.088318270831877e-05,0.176
1.799743433837736e-05,1.7051348695985138e-05,0.18
1.4693407950471635e-05,1.3922687780166075e-05,0.184
1.1996016117963003e-05,1.1368134031825325e-05,0.188
9.793922090296124e-06,9.282321634210361e-06,0.192
7.996199662398964e-06,7.579229603026467e-06,0.196
6.5285993030056355e-06,6.188627630449357e-06,0.2
5.330495324991027e-06,5.053175649291509e-06,0.20400000000000001
4.352390044379878e-06,4.12605666895815e-06,0.20800000000000002
3.5538738533925793e-06,3.3690447610508964e-06,0.212
2.9019584431719443e-06,2.750928162242867e-06,0.216
2.369715167858291e-06,2.2462220875679953e-06,0.22
1.935162779056476e-06,1.8341178569359993e-06,0.224
1.5803589290422184e-06,1.4976248471168496e-06,0.228
1.2906581829452997e-06,1.22286987606404e-06,0.232
1.0541061147924046e-06,9.98525171256687e-07,0.23600000000000002
8.609446552392926e-07,8.153413495605711e-07,0.24
7.032083764211751e-07,6.657661169660887e-07,0.244
5.743950396625128e-07,5.436329187534003e-07,0.248
4.6919672769006544e-07,4.439066879585565e-07,0.252
3.832803902916826e-07,3.6247622883948824e-07,0.256
3.1310871042424864e-07,2.9598469677227284e-07,0.26
2.557938852858231e-07,2.4169118830980416e-07,0.264
2.0897827775239637e-07,1.9735772714411223e-07,0.268
1.7073700057788834e-07,1.6115698224930867e-07,0.272
1.3949840381526093e-07,1.3159691527572293e-07,0.276
1.1397917920808053e-07,1.0745925324733296e-07,0.28
9.313139914611851e-08,8.774925083529631e-08,0.28400000000000003
7.60992973128165e-08,7.165467109124776e-08,0.28800000000000003
6.21839976932901e-08,5.8512293818400354e-08,0.292
5.081472713527999e-08,4.778057101952444e-08,0.296
4.152531670578625e-08,3.901730162035162e-08,0.3
3.393501784652399e-08,3.186140402489264e-08,0.304
2.7732839247592352e-08,2.6018033926633863e-08,0.308
2.266475711794795e-08,2.1246433023179503e-08,0.312
1.852327121485434e-08,1.735000723084135e-08,0.316
1.5138876369182802e-08,1.4168225159558235e-08,0.32
1.2373098376826394e-08,1.157000278830075e-08,0.324
1.0112807512355773e-08,9.448301638939264e-09,0.328
8.265575374683664e-09,7.715717838180694e-09,0.332
6.755883562745926e-09,6.300880329874615e-09,0.336
5.522027676997428e-09,5.145509829344696e-09,0.34
4.5135888415912926e-09,4.202017302614014e-09,0.34400000000000003
3.6893684704332988e-09,3.4315429711369574e-09,0.34800000000000003
3.015701237000533e-09,2.802355014271268e-09,0.352
2.4650768906302706e-09,2.288541992513523e-09,0.356
2.015014329557867e-09,1.8689451309030826e-09,0.36
1.6471417363065075e-09,1.5262864791652703e-09,0.364
1.346445051924824e-09,1.2464570220281054e-09,0.368
1.1006539739724166e-09,1.017935393750744e-09,0.372
8.99740301795196e-10,8.313132308510819e-10,0.376
7.355080590973869e-10,6.789075956962166e-10,0.38
6.01258589903994e-10,5.544444972814148e-10,0.384
4.915169030268225e-10,4.528004684298452e-10,0.388
4.0180805572719867e-10,3.697915508367862e-10,0.392
3.284744210937674e-10,3.02000991180777e-10,0.396
2.685263601712232e-10,2.466385453634887e-10,0.4
2.195201888152561e-10,2.0142559032701319e-10,0.404
1.7945844742906803e-10,1.6450130724966434e-10,0.40800000000000003
1.4670839531578797e-10,1.3434606956014337e-10,0.41200000000000003
1.1993539772274306e-10,1.097188794384248e-10,0.41600000000000004
9.8048483270207e-11,8.96062762994406e-11,0.42
8.015584734498344e-11,7.318061383461331e-11,0.424
6.552848374817671e-11,5.976598806283273e-11,0.428
5.3570459219763564e-11,4.88104136217807e-11,0.432
4.3794617052801524e-11,3.98631025136721e-11,0.436
3.580271792026471e-11,3.2555909473635856e-11,0.44
2.926920732774456e-11,2.6588179738161048e-11,0.444
2.3927947210346975e-11,2.1714375206709644e-11,0.448
1.9561370228122413e-11,1.7733969484393823e-11,0.452
1.5991614248348958e-11,1.448319575232674e-11,0.456
1.3073275366884057e-11,1.1828307701232819e-11,0.46
1.0687483901211993e-11,9.660076065662464e-12,0.464
8.737061781753207e-12,7.889294181318474e-12,0.468
7.142563890901682e-12,6.443107544123689e-12,0.47200000000000003
5.839041960273438e-12,5.262016278719002e-12,0.47600000000000003
4.77339911099347e-12,4.2974271302285385e-12,0.48
3.9022272124645605e-12,3.5096542168049687e-12,0.484
3.190038924674346e-12,2.8662862632188237e-12,0.488
2.6078223798424884e-12,2.340853128165045e-12,0.492
2.1318596126437492e-12,1.9117367619287096e-12,0.496
1.7427605991175617e-12,1.5612817903758976e-12,0.5
1.4246735536056238e-12,1.2750691344305287e-12,0.504
1.164639317672122e-12,1.0413227803372278e-12,0.508
9.52063547363978e-13,8.504252940928811e-13,0.512
7.782852042665512e-13,6.945221464355305e-13,0.516
6.362237791684131e-13,5.67198568879491e-13,0.52
5.200908830897478e-13,4.632156441862592e-13,0.524
4.251544617603574e-13,3.782947724676636e-13,0.528
3.475460325919552e-13,3.0894164462451195e-13,0.532
2.8410309480055057e-13,2.5230248102339943e-13,0.536
2.322402955600204e-13,2.0604662143536535e-13,0.54
1.898441058221589e-13,1.6827063608336443e-13,0.544
1.5518671636541267e-13,1.3742001313612102e-13,0.548
1.2685564701915964e-13,1.1222520069648626e-13,0.552
1.0369620171363018e-13,9.16493721145554e-14,0.556
8.476442496210359e-14,7.484576575528198e-14,0.56
6.928864318938163e-14,6.112284438786371e-14,0.5640000000000001
5.6638024093483616e-14,4.991584095839962e-14,0.5680000000000001
4.629687330663473e-14,4.0763520246034955e-14,0.5720000000000001
3.784362146656334e-14,3.3289200263686497e-14,0.5760000000000001
3.0933645783143185e-14,2.718525260288658e-14,0.58
2.5285226505902036e-14,2.2200443929665233e-14,0.584
2.0668066255642234e-14,1.812959786448001e-14,0.588
1.6893904583311268e-14,1.4805151911347475e-14,0.592
1.3808845408895869e-14,1.2090262096940894e-14,0.596
1.1287084760279671e-14,9.873171641220862e-15,0.6
9.22578328004451e-15,8.062611971165771e-15,0.604
7.540874557592403e-15,6.5840468146988365e-15,0.608
6.16363850871387e-15,5.376604849009867e-15,0.612
5.03790016423598e-15,4.39057463764953e-15,0.616
4.117739736584473e-15,3.585358784499903e-15,0.62
3.36562064044152e-15,2.927803110176864e-15,0.624
2.7508592007781143e-15,2.3908321060508324e-15,0.628
2.2483736838641756e-15,1.952334526486873e-15,0.632
1.8376616699469267e-15,1.5942532623313919e-15,0.636
1.5019640920691807e-15,1.3018420638383785e-15,0.64
1.2275818634796404e-15,1.0630585216357944e-15,0.644
1.0033172514030023e-15,8.680683339606813e-16,0.648
8.20017218196861e-16,7.088404603104052e-16,0.652
6.702001185532814e-16,5.788164948357865e-16,0.656
5.477505443975094e-16,4.726406590419101e-16,0.66
4.476698686272718e-16,3.8593929324539047e-16,0.664
3.6587233434094743e-16,3.1514077879475355e-16,0.668
2.9901836566617496e-16,2.573284746665144e-16,0.672
2.443783114288125e-16,2.1012061548063507e-16,0.676
1.9972106651621664e-16,1.7157223161634667e-16,0.68
1.6322302731811541e-16,1.400950510153814e-16,0.684
1.3339367356888655e-16,1.1439208835825977e-16,0.6880000000000001
1.0901473643036368e-16,9.340422743448849e-17,0.6920000000000001
8.909047644023525e-17,7.626659904280254e-17,0.6960000000000001
7.280704094469329e-17,6.22729574592619e-17,0.7000000000000001
5.949924360941375e-17,5.084659013005815e-17,0.704
4.862341101605798e-17,4.15165614295506e-17,0.708
3.9735187788527975e-17,3.3898313852057205e-17,0.712
3.247139563179269e-17,2.7677825566147548e-17,0.716
2.65352055490719e-17,2.2598674578803735e-17,0.72
2.168401814237878e-17,1.8451474056411072e-17,0.724
1.771955742168962e-17,1.5065246158737757e-17,0.728
1.4479774191423575e-17,1.2300377122469187e-17,0.732
1.1832227989139579e-17,1.0042864585347128e-17,0.736
9.668678334280644e-18,8.199619932478875e-18,0.74
7.900663368924491e-18,6.694632215815159e-18,0.744
6.455886542661946e-18,5.465835485845884e-18,0.748
5.275263164831693e-18,4.462550754555024e-18,0.752
4.310506518008607e-18,3.643397068964004e-18,0.756
3.522154738854635e-18,2.9745859003057705e-18,0.76
2.8779585210486885e-18,2.428528198499841e-18,0.764
2.3515629974618295e-18,1.9826970915914663e-18,0.768
1.9214306351056837e-18,1.6186991491124765e-18,0.772
1.5699608267615664e-18,1.3215159270923517e-18,0.776
1.2827704704745223e-18,1.0788849520833515e-18,0.78
1.048105812235149e-18,8.807939235159873e-19,0.784
8.563619244509413e-19,7.190678720710349e-19,0.788
6.996899103657274e-19,5.870320899947801e-19,0.792
5.716759399062382e-19,4.792367669119013e-19,0.796
4.670789126328812e-19,3.912323200890288e-19,0.8
3.816160617932607e-19,3.193857855872838e-19,0.804
3.1178776056926405e-19,2.6073100210370967e-19,0.808
2.547343437338798e-19,2.1284623014728373e-19,0.812
2.0811910423295433e-19,1.7375423622594983e-19,0.8160000000000001
1.7003267255689702e-19,1.4184072196385683e-19,0.8200000000000001
1.3891489077079655e-19,1.1578772551692633e-19,0.8240000000000001
1.1349093925745754e-19,9.451921884870515e-20,0.8280000000000001
9.271916911204705e-20,7.715670876479104e-20,0.8320000000000001
7.574846776261394e-20,6.298297553187656e-20,0.836
6.188339229453814e-20,5.14124747497143e-20,0.84
5.0555723366039893e-20,4.196717204958165e-20,0.844
4.1301182107653054e-20,3.425678888083815e-20,0.848
3.374043187207118e-20,2.79627190177948e-20,0.852
2.756352706889045e-20,2.2824846978496913e-20,0.856
2.251723079152783e-20,1.8630824829708593e-20,0.86
1.839463480516398e-20,1.520729366036673e-20,0.864
1.502669632978568e-20,1.2412734535052918e-20,0.868
1.2275294935332747e-20,1.0131614660664529e-20,0.872
1.0027590035413736e-20,8.26961746903856e-21,0.876
8.191385904963433e-21,6.749752654114112e-21,0.88
6.6913614220597304e-21,5.5091660122528936e-21,0.884
5.4659795220578535e-21,4.496549858597664e-21,0.888
4.464963647027474e-21,3.670020500148195e-21,0.892
3.6472392629803685e-21,2.9953883031715557e-21,0.896
2.9792506010310563e-21,2.4447430916077797e-21,0.9
2.433583894229714e-21,1.9953028129959377e-21,0.904
1.9878437861936465e-21,1.6284703095778058e-21,0.908
1.6237336955477396e-21,1.3290659104884554e-21,0.912
1.3263063087852193e-21,1.084697038075369e-21,0.916
1.0833521380074129e-21,8.852502160677812e-22,0.92
8.848960506515848e-22,7.2246829599709805e-22,0.924
7.227891054804527e-22,5.896129330983002e-22,0.928
5.903752520234203e-22,4.811835824228808e-22,0.932
4.822157196432686e-22,3.9269029730299957e-22,0.936
3.9386933217973524e-22,3.2046864634763604e-22,0.9400000000000001
3.217063908618465e-22,2.6152683244965934e-22,0.9440000000000001
2.627632786420242e-22,2.1342376758526867e-22,0.9480000000000001
2.146184627490359e-22,1.7416677330329455e-22,0.9520000000000001
1.7529398995842886e-22,1.4212938644940238e-22,0.9560000000000001
1.4317415724637747e-22,1.15984286017187e-22,0.96
1.169395390473717e-22,9.464789470250148e-23,0.964
9.551162286165789e-23,7.7236002804869e-23,0.968
7.80100774679672e-23,6.302699728832167e-23,0.972
6.3715432844444e-23,5.143174824686173e-23,0.976
5.2040136585931463e-23,4.19696396535239e-23,0.98
4.250430933715658e-23,3.424824775368944e-23,0.984
3.4716041284671367e-23,2.7947486426344734e-23,0.988
2.835509589161998e-23,2.28060332761396e-23,0.992
2.3159928201901477e-23,1.8610646064018152e-23,0.996
1.8916838711309274e-23,1.518727519942516e-23,1.0
1.5451445838974184e-23,1.239381614383196e-23,1.004
1.2621189349962216e-23,1.0114477928024749e-23,1.008
1.0309723120537448e-23,8.254653725543859e-24,1.012
8.421858006904986e-24,6.737101268093169e-24,1.016
6.880052122647605e-24,5.4988800583583755e-24,1.02
5.620904894780156e-24,4.488572039819119e-24,1.024
4.59257392938427e-24,3.6642558933024965e-24,1.028
3.752716880208159e-24,2.9916735827251565e-24,1.032
3.0668151471549997e-24,2.4429233285931336e-24,1.036
2.5066992682401385e-24,1.9952061916024588e-24,1.04
2.0492847671228652e-24,1.6299250301136677e-24,1.044
1.6757041494289777e-24,1.3319408956599235e-24,1.048
1.3706018249888377e-24,1.088793569153592e-24,1.052
1.1214383544824246e-24,8.904398777154413e-25,1.056
9.17970947993785e-25,7.286038095328158e-25,1.06
7.517995170186229e-25,5.965675071745154e-25,1.064
6.160843360499777e-25,4.888571116997687e-25,1.068
5.05278888658029e-25,4.0100075692203716e-25,1.072
4.147766605743353e-25,3.2931272492406363e-25,1.076
3.408824401688451e-25,2.708501805997553e-25,1.08
2.805373613565285e-25,2.231397059536887e-25,1.084
2.3127047898023744e-25,1.8424272343226977e-25,1.088
1.9105614508117117e-25,1.5248680189876863e-25,1.092
1.582105178721333e-25,1.2660503961442209e-25,1.096
1.313746049323023e-25,1.054996574267978e-25,1.1
1.0947638749916862e-25,8.826755717687362e-26,1.104
9.158192672868468e-26,7.421602387092938e-26,1.108
7.697719365221199e-26,6.274810929062652e-26,1.112
6.504256533820498e-26,5.340261963102025e-26,1.116
5.52983859454776e-26,4.577540081500214e-26,1.12
4.734409605832085e-26,3.955256688797322e-26,1.124
4.085577952692357e-26,3.4486776767072117e-26,1.1280000000000001
3.5546203803486935e-26,3.0345141120640124e-26,1.1320000000000001
3.1211448524323676e-26,2.6969698479344987e-26,1.1360000000000001
2.7665560297881323e-26,2.4223533084059591e-26,1.1400000000000001
2.476684743379037e-26,2.197871858789525e-26,1.1440000000000001
2.2409885121880245e-26,2.0142319842204505e-26,1.1480000000000001
2.0484555555776633e-26,1.8643680383862282e-26,1.1520000000000001
1.8906928587660254e-26,1.7432812203327305e-26,1.156
1.7621792609402384e-26,1.642957007113735e-26,1.16
1.6572748761680345e-26,1.5618808251687525e-26,1.164
1.5724139513165642e-26,1.495735814469984e-26,1.168
1.503623020241955e-26,1.4410991046201158e-26,1.172
1.4463343681679755e-26,1.3978090661367924e-26,1.176
1.400662275384497e-26,1.3611456773000917e-26,1.18
1.362446598080299e-26,1.3321370026913752e-26,1.184
1.331035471425378e-26,1.3081867238427455e-26,1.188
1.3061828023109673e-26,1.2882291281456209e-26,1.192
1.2845655036578801e-26,1.2728685514179532e-26,1.196
1.2674950605982477e-26,1.2596069554237125e-26,1.2
1.2531819209949755e-26,1.2485374124177273e-26,1.204
1.2412581384042922e-26,1.2402029254915224e-26,1.208
1.2317829048457998e-26,1.2333143298023116e-26,1.212
1.2239398295645077e-26,1.2273995385824757e-26,1.216
1.2178374436272006e-26,1.2229296901013831e-26,1.22
1.2127775405426412e-26,1.2192107407528124e-26,1.224
1.2080250828089475e-26,1.2162527402211596e-26,1.228
1.2047245247775403e-26,1.2130055621798333e-26,1.232
1.2017035574457144e-26,1.2114107606844274e-26,1.236
1.199645769549529e-26,1.2102422418545817e-26,1.24
1.1982654451890023e-26,1.2083507448084148e-26,1.244
1.1973892721701318e-26,1.2070596923539084e-26,1.248
1.1955421073827573e-26,1.2061319084901707e-26,1.252
1.1944633055940721e-26,1.205309122821003e-26,1.256
1.1936749056465311e-26,1.204964901810518e-26,1.26
1.1932938403154341e-26,1.2047672528007325e-26,1.264
1.1930519697895535e-26,1.2041718663490043e-26,1.268
1.1932105901365963e-26,1.2041476584914597e-26,1.272
1.1918302560061093e-26,1.2040824208120536e-26,1.276
1.1920099664684278e-26,1.2032355118652346e-26,1.28
1.1913592897910536e-26,1.2032386811677416e-26,1.284
1.191488511033293e-26,1.2032152844047407e-26,1.288
1.191488511033293e-26,1.2033471198516322e-26,1.292
1.191488511033293e-26,1.2033471198516322e-26,1.296
1.191488511033293e-26,1.2033471198516322e-26,1.3
1.191488511033293e-26,1.2033471198516322e-26,1.304
1.191488511033293e-26,1.2033471198516322e-26,1.308
1.191488511033293e-26,1.2033471198516322e-26,1.312
1.191488511033293e-26,1.2033471198516322e-26,1.316
1.191488511033293e-26,1.2033471198516322e-26,1.32
1.191488511033293e-26,1.2033471198516322e-26,1.324
1.191488511033293e-26,1.2033471198516322e-26,1.328
1.191488511033293e-26,1.2033471198516322e-26,1.332
1.191488511033293e-26,1.2033471198516322e-26,1.336
1.191488511033293e-26,1.2033471198516322e-26,1.34
1.191488511033293e-26,1.2033471198516322e-26,1.344
1.191488511033293e-26,1.2033471198516322e-26,1.348
1.191488511033293e-26,1.2033471198516322e-26,1.352
1.191488511033293e-26,1.2033471198516322e-26,1.356
1.191488511033293e-26,1.2033471198516322e-26,1.36
1.191488511033293e-26,1.2033471198516322e-26,1.364
1.191488511033293e-26,1.2033471198516322e-26,1.368
1.191488511033293e-26,1.2033471198516322e-26,1.372
1.191488511033293e-26,1.2033471198516322e-26,1.3760000000000001
1.191488511033293e-26,1.2033471198516322e-26,1.3800000000000001
1.191488511033293e-26,1.2033471198516322e-26,1.3840000000000001
1.191488511033293e-26,1.2033471198516322e-26,1.3880000000000001
1.191488511033293e-26,1.2033471198516322e-26,1.3920000000000001
1.191488511033293e-26,1.2033471198516322e-26,1.3960000000000001
1.191488511033293e-26,1.2033471198516322e-26,1.4000000000000001
1.191488511033293e-26,1.2033471198516322e-26,1.4040000000000001
1.191488511033293e-26,1.2033471198516322e-26,1.408
1.191488511033293e-26,1.2033471198516322e-26,1.412
1.191488511033293e-26,1.2033471198516322e-26,1.416
1.191488511033293e-26,1.2033471198516322e-26,1.42
1.191488511033293e-26,1.2033471198516322e-26,1.424
1.191488511033293e-26,1.2033471198516322e-26,1.428
1.191488511033293e-26,1.2033471198516322e-26,1.432
1.191488511033293e-26,1.2033471198516322e-26,1.436
1.191488511033293e-26,1.2033471198516322e-26,1.44
1.191488511033293e-26,1.2033471198516322e-26,1.444
1.191488511033293e-26,1.2033471198516322e-26,1.448
1.191488511033293e-26,1.2033471198516322e-26,1.452
1.191488511033293e-26,1.2033471198516322e-26,1.456
1.191488511033293e-26,1.2033471198516322e-26,1.46
1.191488511033293e-26,1.2033471198516322e-26,1.464
1.191488511033293e-26,1.2033471198516322e-26,1.468
1.191488511033293e-26,1.2033471198516322e-26,1.472
1.191488511033293e-26,1.2033471198516322e-26,1.476
1.191488511033293e-26,1.2033471198516322e-26,1.48
1.191488511033293e-26,1.2033471198516322e-26,1.484
1.191488511033293e-26,1.2033471198516322e-26,1.488
1.191488511033293e-26,1.2033471198516322e-26,1.492
1.191488511033293e-26,1.2033471198516322e-26,1.496
1.191488511033293e-26,1.2033471198516322e-26,1.5
1.191488511033293e-26,1.2033471198516322e-26,1.504
1.191488511033293e-26,1.2033471198516322e-26,1.508
1.191488511033293e-26,1.2033471198516322e-26,1.512
1.191488511033293e-26,1.2033471198516322e-26,1.516
1.191488511033293e-26,1.2033471198516322e-26,1.52
1.191488511033293e-26,1.2033471198516322e-26,1.524
1.191488511033293e-26,1.2033471198516322e-26,1.528
1.191488511033293e-26,1.2033471198516322e-26,1.532
1.191488511033293e-26,1.2033471198516322e-26,1.536
1.191488511033293e-26,1.2033471198516322e-26,1.54
1.191488511033293e-26,1.2033471198516322e-26,1.544
1.191488511033293e-26,1.2033471198516322e-26,1.548
1.191488511033293e-26,1.2033471198516322e-26,1.552
1.191488511033293e-26,1.2033471198516322e-26,1.556
1.191488511033293e-26,1.2033471198516322e-26,1.56
1.191488511033293e-26,1.2033471198516322e-26,1.564
1.191488511033293e-26,1.2033471198516322e-26,1.568
1.191488511033293e-26,1.2033471198516322e-26,1.572
1.191488511033293e-26,1.2033471198516322e-26,1.576
1.191488511033293e-26,1.2033471198516322e-26,1.58
1.191488511033293e-26,1.2033471198516322e-26,1.584
1.191488511033293e-26,1.2033471198516322e-26,1.588
1.191488511033293e-26,1.2033471198516322e-26,1.592
1.191488511033293e-26,1.2033471198516322e-26,1.596
1.191488511033293e-26,1.2033471198516322e-26,1.6
1.191488511033293e-26,1.2033471198516322e-26,1.604
1.191488511033293e-26,1.2033471198516322e-26,1.608
1.191488511033293e-26,1.2033471198516322e-26,1.612
1.191488511033293e-26,1.2033471198516322e-26,1.616
1.191488511033293e-26,1.2033471198516322e-26,1.62
1.191488511033293e-26,1.2033471198516322e-26,1.624
1.191488511033293e-26,1.2033471198516322e-26,1.6280000000000001
1.191488511033293e-26,1.2033471198516322e-26,1.6320000000000001
1.191488511033293e-26,1.2033471198516322e-26,1.6360000000000001
1.191488511033293e-26,1.2033471198516322e-26,1.6400000000000001
1.191488511033293e-26,1.2033471198516322e-26,1.6440000000000001
1.191488511033293e-26,1.2033471198516322e-26,1.6480000000000001
1.191488511033293e-26,1.2033471198516322e-26,1.6520000000000001
1.191488511033293e-26,1.2033471198516322e-26,1.6560000000000001
1.191488511033293e-26,1.2033471198516322e-26,1.6600000000000001
1.191488511033293e-26,1.2033471198516322e-26,1.6640000000000001
1.191488511033293e-26,1.2033471198516322e-26,1.668
1.191488511033293e-26,1.2033471198516322e-26,1.672
1.191488511033293e-26,1.2033471198516322e-26,1.676
1.191488511033293e-26,1.2033471198516322e-26,1.68
1.191488511033293e-26,1.2033471198516322e-26,1.684
1.191488511033293e-26,1.2033471198516322e-26,1.688
1.191488511033293e-26,1.2033471198516322e-26,1.692
1.191488511033293e-26,1.2033471198516322e-26,1.696
1.191488511033293e-26,1.2033471198516322e-26,1.7
1.191488511033293e-26,1.2033471198516322e-26,1.704
1.191488511033293e-26,1.2033471198516322e-26,1.708
1.191488511033293e-26,1.2033471198516322e-26,1.712
1.191488511033293e-26,1.2033471198516322e-26,1.716
1.191488511033293e-26,1.2033471198516322e-26,1.72
1.191488511033293e-26,1.2033471198516322e-26,1.724
1.191488511033293e-26,1.2033471198516322e-26,1.728
1.191488511033293e-26,1.2033471198516322e-26,1.732
1.191488511033293e-26,1.2033471198516322e-26,1.736
1.191488511033293e-26,1.2033471198516322e-26,1.74
1.191488511033293e-26,1.2033471198516322e-26,1.744
1.191488511033293e-26,1.2033471198516322e-26,1.748
1.191488511033293e-26,1.2033471198516322e-26,1.752
1.191488511033293e-26,1.2033471198516322e-26,1.756
1.191488511033293e-26,1.2033471198516322e-26,1.76
1.191488511033293e-26,1.2033471198516322e-26,1.764
1.191488511033293e-26,1.2033471198516322e-26,1.768
1.191488511033293e-26,1.2033471198516322e-26,1.772
1.191488511033293e-26,1.2033471198516322e-26,1.776
1.191488511033293e-26,1.2033471198516322e-26,1.78
1.191488511033293e-26,1.2033471198516322e-26,1.784
1.191488511033293e-26,1.2033471198516322e-26,1.788
1.191488511033293e-26,1.2033471198516322e-26,1.792
1.191488511033293e-26,1.2033471198516322e-26,1.796
1.191488511033293e-26,1.2033471198516322e-26,1.8
1.191488511033293e-26,1.2033471198516322e-26,1.804
1.191488511033293e-26,1.2033471198516322e-26,1.808
1.191488511033293e-26,1.2033471198516322e-26,1.812
1.191488511033293e-26,1.2033471198516322e-26,1.816
1.191488511033293e-26,1.2033471198516322e-26,1.82
1.191488511033293e-26,1.2033471198516322e-26,1.824
1.191488511033293e-26,1.2033471198516322e-26,1.828
1.191488511033293e-26,1.2033471198516322e-26,1.832
1.191488511033293e-26,1.2033471198516322e-26,1.836
1.191488511033293e-26,1.2033471198516322e-26,1.84
1.191488511033293e-26,1.2033471198516322e-26,1.844
1.191488511033293e-26,1.2033471198516322e-26,1.848
1.191488511033293e-26,1.2033471198516322e-26,1.852
1.191488511033293e-26,1.2033471198516322e-26,1.856
1.191488511033293e-26,1.2033471198516322e-26,1.86
1.191488511033293e-26,1.2033471198516322e-26,1.864
1.191488511033293e-26,1.2033471198516322e-26,1.868
1.191488511033293e-26,1.2033471198516322e-26,1.872
1.191488511033293e-26,1.2033471198516322e-26,1.8760000000000001
1.191488511033293e-26,1.2033471198516322e-26,1.8800000000000001
1.191488511033293e-26,1.2033471198516322e-26,1.8840000000000001
1.191488511033293e-26,1.2033471198516322e-26,1.8880000000000001
1.191488511033293e-26,1.2033471198516322e-26,1.8920000000000001
1.191488511033293e-26,1.2033471198516322e-26,1.8960000000000001
1.191488511033293e-26,1.2033471198516322e-26,1.9000000000000001
1.191488511033293e-26,1.2033471198516322e-26,1.9040000000000001
1.191488511033293e-26,1.2033471198516322e-26,1.9080000000000001
1.191488511033293e-26,1.2033471198516322e-26,1.9120000000000001
1.191488511033293e-26,1.2033471198516322e-26,1.9160000000000001
1.191488511033293e-26,1.2033471198516322e-26,1.92
1.191488511033293e-26,1.2033471198516322e-26,1.924
1.191488511033293e-26,1.2033471198516322e-26,1.928
1.191488511033293e-26,1.2033471198516322e-26,1.932
1.191488511033293e-26,1.2033471198516322e-26,1.936
1.191488511033293e-26,1.2033471198516322e-26,1.94
1.191488511033293e-26,1.2033471198516322e-26,1.944
1.191488511033293e-26,1.2033471198516322e-26,1.948
1.191488511033293e-26,1.2033471198516322e-26,1.952
1.191488511033293e-26,1.2033471198516322e-26,1.956
1.191488511033293e-26,1.2033471198516322e-26,1.96
1.191488511033293e-26,1.2033471198516322e-26,1.964
1.191488511033293e-26,1.2033471198516322e-26,1.968
1.191488511033293e-26,1.2033471198516322e-26,1.972
1.191488511033293e-26,1.2033471198516322e-26,1.976
1.191488511033293e-26,1.2033471198516322e-26,1.98
1.191488511033293e-26,1.2033471198516322e-26,1.984
1.191488511033293e-26,1.2033471198516322e-26,1.988
1.191488511033293e-26,1.2033471198516322e-26,1.992
1.191488511033293e-26,1.2033471198516322e-26,1.996
1.191488511033293e-26,1.2033471198516322e-26,2.0
1.191488511033293e-26,1.2033471198516322e-26,2.004
1.191488511033293e-26,1.2033471198516322e-26,2.008
1.191488511033293e-26,1.2033471198516322e-26,2.012
1.191488511033293e-26,1.2033471198516322e-26,2.016
1.191488511033293e-26,1.2033471198516322e-26,2.02
1.191488511033293e-26,1.2033471198516322e-26,2.024
1.191488511033293e-26,1.2033471198516322e-26,2.028
1.191488511033293e-26,1.2033471198516322e-26,2.032
1.191488511033293e-26,1.2033471198516322e-26,2.036
1.191488511033293e-26,1.2033471198516322e-26,2.04
1.191488511033293e-26,1.2033471198516322e-26,2.044
1.191488511033293e-26,1.2033471198516322e-26,2.048
1.191488511033293e-26,1.2033471198516322e-26,2.052
1.191488511033293e-26,1.2033471198516322e-26,2.056
1.191488511033293e-26,1.2033471198516322e-26,2.06
1.191488511033293e-26,1.2033471198516322e-26,2.064
1.191488511033293e-26,1.2033471198516322e-26,2.068
1.191488511033293e-26,1.2033471198516322e-26,2.072
1.191488511033293e-26,1.2033471198516322e-26,2.076
1.191488511033293e-26,1.2033471198516322e-26,2.08
1.191488511033293e-26,1.2033471198516322e-26,2.084
1.191488511033293e-26,1.2033471198516322e-26,2.088
1.191488511033293e-26,1.2033471198516322e-26,2.092
1.191488511033293e-26,1.2033471198516322e-26,2.096
1.191488511033293e-26,1.2033471198516322e-26,2.1
1.191488511033293e-26,1.2033471198516322e-26,2.104
1.191488511033293e-26,1.2033471198516322e-26,2.108
1.191488511033293e-26,1.2033471198516322e-26,2.112
1.191488511033293e-26,1.2033471198516322e-26,2.116
1.191488511033293e-26,1.2033471198516322e-26,2.12
1.191488511033293e-26,1.2033471198516322e-26,2.124
1.191488511033293e-26,1.2033471198516322e-26,2.128
1.191488511033293e-26,1.2033471198516322e-26,2.132
1.191488511033293e-26,1.2033471198516322e-26,2.136
1.191488511033293e-26,1.2033471198516322e-26,2.14
1.191488511033293e-26,1.2033471198516322e-26,2.144
1.191488511033293e-26,1.2033471198516322e-26,2.148
1.191488511033293e-26,1.2033471198516322e-26,2.152
1.191488511033293e-26,1.2033471198516322e-26,2.156
1.191488511033293e-26,1.2033471198516322e-26,2.16
1.191488511033293e-26,1.2033471198516322e-26,2.164
1.191488511033293e-26,1.2033471198516322e-26,2.168
1.191488511033293e-26,1.2033471198516322e-26,2.172
1.191488511033293e-26,1.2033471198516322e-26,2.176
1.191488511033293e-26,1.2033471198516322e-26,2.18
1.191488511033293e-26,1.2033471198516322e-26,2.184
1.191488511033293e-26,1.2033471198516322e-26,2.188
1.191488511033293e-26,1.2033471198516322e-26,2.192
1.191488511033293e-26,1.2033471198516322e-26,2.196
1.191488511033293e-26,1.2033471198516322e-26,2.2
1.191488511033293e-26,1.2033471198516322e-26,2.204
1.191488511033293e-26,1.2033471198516322e-26,2.208
1.191488511033293e-26,1.2033471198516322e-26,2.212
1.191488511033293e-26,1.2033471198516322e-26,2.216
1.191488511033293e-26,1.2033471198516322e-26,2.22
1.191488511033293e-26,1.2033471198516322e-26,2.224
1.191488511033293e-26,1.2033471198516322e-26,2.228
1.191488511033293e-26,1.2033471198516322e-26,2.232
1.191488511033293e-26,1.2033471198516322e-26,2.236
1.191488511033293e-26,1.2033471198516322e-26,2.24
1.191488511033293e-26,1.2033471198516322e-26,2.244
1.191488511033293e-26,1.2033471198516322e-26,2.248
1.191488511033293e-26,1.2033471198516322e-26,2.2520000000000002
1.191488511033293e-26,1.2033471198516322e-26,2.2560000000000002
1.191488511033293e-26,1.2033471198516322e-26,2.2600000000000002
1.191488511033293e-26,1.2033471198516322e-26,2.2640000000000002
1.191488511033293e-26,1.2033471198516322e-26,2.2680000000000002
1.191488511033293e-26,1.2033471198516322e-26,2.2720000000000002
1.191488511033293e-26,1.2033471198516322e-26,2.2760000000000002
1.191488511033293e-26,1.2033471198516322e-26,2.2800000000000002
1.191488511033293e-26,1.2033471198516322e-26,2.2840000000000003
1.191488511033293e-26,1.2033471198516322e-26,2.2880000000000003
1.191488511033293e-26,1.2033471198516322e-26,2.2920000000000003
1.191488511033293e-26,1.2033471198516322e-26,2.2960000000000003
1.191488511033293e-26,1.2033471198516322e-26,2.3000000000000003
1.191488511033293e-26,1.2033471198516322e-26,2.3040000000000003
1.191488511033293e-26,1.2033471198516322e-26,2.308
1.191488511033293e-26,1.2033471198516322e-26,2.312
1.191488511033293e-26,1.2033471198516322e-26,2.316
1.191488511033293e-26,1.2033471198516322e-26,2.32
1.191488511033293e-26,1.2033471198516322e-26,2.324
1.191488511033293e-26,1.2033471198516322e-26,2.328
1.191488511033293e-26,1.2033471198516322e-26,2.332
1.191488511033293e-26,1.2033471198516322e-26,2.336
1.191488511033293e-26,1.2033471198516322e-26,2.34
1.191488511033293e-26,1.2033471198516322e-26,2.344
1.191488511033293e-26,1.2033471198516322e-26,2.348
1.191488511033293e-26,1.2033471198516322e-26,2.352
1.191488511033293e-26,1.2033471198516322e-26,2.356
1.191488511033293e-26,1.2033471198516322e-26,2.36
1.191488511033293e-26,1.2033471198516322e-26,2.364
1.191488511033293e-26,1.2033471198516322e-26,2.368
1.191488511033293e-26,1.2033471198516322e-26,2.372
1.191488511033293e-26,1.2033471198516322e-26,2.376
1.191488511033293e-26,1.2033471198516322e-26,2.38
1.191488511033293e-26,1.2033471198516322e-26,2.384
1.191488511033293e-26,1.2033471198516322e-26,2.388
1.191488511033293e-26,1.2033471198516322e-26,2.392
1.191488511033293e-26,1.2033471198516322e-26,2.396
1.191488511033293e-26,1.2033471198516322e-26,2.4
1.191488511033293e-26,1.2033471198516322e-26,2.404
1.191488511033293e-26,1.2033471198516322e-26,2.408
1.191488511033293e-26,1.2033471198516322e-26,2.412
1.191488511033293e-26,1.2033471198516322e-26,2.416
1.191488511033293e-26,1.2033471198516322e-26,2.42
1.191488511033293e-26,1.2033471198516322e-26,2.424
1.191488511033293e-26,1.2033471198516322e-26,2.428
1.191488511033293e-26,1.2033471198516322e-26,2.432
1.191488511033293e-26,1.2033471198516322e-26,2.436
1.191488511033293e-26,1.2033471198516322e-26,2.44
1.191488511033293e-26,1.2033471198516322e-26,2.444
1.191488511033293e-26,1.2033471198516322e-26,2.448
1.191488511033293e-26,1.2033471198516322e-26,2.452
1.191488511033293e-26,1.2033471198516322e-26,2.456
1.191488511033293e-26,1.2033471198516322e-26,2.46
1.191488511033293e-26,1.2033471198516322e-26,2.464
1.191488511033293e-26,1.2033471198516322e-26,2.468
1.191488511033293e-26,1.2033471198516322e-26,2.472
1.191488511033293e-26,1.2033471198516322e-26,2.476
1.191488511033293e-26,1.2033471198516322e-26,2.48
1.191488511033293e-26,1.2033471198516322e-26,2.484
1.191488511033293e-26,1.2033471198516322e-26,2.488
1.191488511033293e-26,1.2033471198516322e-26,2.492
1.191488511033293e-26,1.2033471198516322e-26,2.496
1.191488511033293e-26,1.2033471198516322e-26,2.5
1.191488511033293e-26,1.2033471198516322e-26,2.504
1.191488511033293e-26,1.2033471198516322e-26,2.508
1.191488511033293e-26,1.2033471198516322e-26,2.512
1.191488511033293e-26,1.2033471198516322e-26,2.516
1.191488511033293e-26,1.2033471198516322e-26,2.52
1.191488511033293e-26,1.2033471198516322e-26,2.524
1.191488511033293e-26,1.2033471198516322e-26,2.528
1.191488511033293e-26,1.2033471198516322e-26,2.532
1.191488511033293e-26,1.2033471198516322e-26,2.536
1.191488511033293e-26,1.2033471198516322e-26,2.54
1.191488511033293e-26,1.2033471198516322e-26,2.544
1.191488511033293e-26,1.2033471198516322e-26,2.548
1.191488511033293e-26,1.2033471198516322e-26,2.552
1.191488511033293e-26,1.2033471198516322e-26,2.556
1.191488511033293e-26,1.2033471198516322e-26,2.56
1.191488511033293e-26,1.2033471198516322e-26,2.564
1.191488511033293e-26,1.2033471198516322e-26,2.568
1.191488511033293e-26,1.2033471198516322e-26,2.572
1.191488511033293e-26,1.2033471198516322e-26,2.576
1.191488511033293e-26,1.2033471198516322e-26,2.58
1.191488511033293e-26,1.2033471198516322e-26,2.584
1.191488511033293e-26,1.2033471198516322e-26,2.588
1.191488511033293e-26,1.2033471198516322e-26,2.592
1.191488511033293e-26,1.2033471198516322e-26,2.596
1.191488511033293e-26,1.2033471198516322e-26,2.6
1.191488511033293e-26,1.2033471198516322e-26,2.604
1.191488511033293e-26,1.2033471198516322e-26,2.608
1.191488511033293e-26,1.2033471198516322e-26,2.612
1.191488511033293e-26,1.2033471198516322e-26,2.616
1.191488511033293e-26,1.2033471198516322e-26,2.62
1.191488511033293e-26,1.2033471198516322e-26,2.624
1.191488511033293e-26,1.2033471198516322e-26,2.628
1.191488511033293e-26,1.2033471198516322e-26,2.632
1.191488511033293e-26,1.2033471198516322e-26,2.636
1.191488511033293e-26,1.2033471198516322e-26,2.64
1.191488511033293e-26,1.2033471198516322e-26,2.644
1.191488511033293e-26,1.2033471198516322e-26,2.648
1.191488511033293e-26,1.2033471198516322e-26,2.652
1.191488511033293e-26,1.2033471198516322e-26,2.656
1.191488511033293e-26,1.2033471198516322e-26,2.66
1.191488511033293e-26,1.2033471198516322e-26,2.664
1.191488511033293e-26,1.2033471198516322e-26,2.668
1.191488511033293e-26,1.2033471198516322e-26,2.672
1.191488511033293e-26,1.2033471198516322e-26,2.676
1.191488511033293e-26,1.2033471198516322e-26,2.68
1.191488511033293e-26,1.2033471198516322e-26,2.684
1.191488511033293e-26,1.2033471198516322e-26,2.688
1.191488511033293e-26,1.2033471198516322e-26,2.692
1.191488511033293e-26,1.2033471198516322e-26,2.696
1.191488511033293e-26,1.2033471198516322e-26,2.7
1.191488511033293e-26,1.2033471198516322e-26,2.704
1.191488511033293e-26,1.2033471198516322e-26,2.708
1.191488511033293e-26,1.2033471198516322e-26,2.712
1.191488511033293e-26,1.2033471198516322e-26,2.716
1.191488511033293e-26,1.2033471198516322e-26,2.72
1.191488511033293e-26,1.2033471198516322e-26,2.724
1.191488511033293e-26,1.2033471198516322e-26,2.728
1.191488511033293e-26,1.2033471198516322e-26,2.732
1.191488511033293e-26,1.2033471198516322e-26,2.736
1.191488511033293e-26,1.2033471198516322e-26,2.74
1.191488511033293e-26,1.2033471198516322e-26,2.744
1.191488511033293e-26,1.2033471198516322e-26,2.748
1.191488511033293e-26,1.2033471198516322e-26,2.7520000000000002
1.191488511033293e-26,1.2033471198516322e-26,2.7560000000000002
1.191488511033293e-26,1.2033471198516322e-26,2.7600000000000002
1.191488511033293e-26,1.2033471198516322e-26,2.7640000000000002
1.191488511033293e-26,1.2033471198516322e-26,2.7680000000000002
1.191488511033293e-26,1.2033471198516322e-26,2.7720000000000002
1.191488511033293e-26,1.2033471198516322e-26,2.7760000000000002
1.191488511033293e-26,1.2033471198516322e-26,2.7800000000000002
1.191488511033293e-26,1.2033471198516322e-26,2.7840000000000003
1.191488511033293e-26,1.2033471198516322e-26,2.7880000000000003
1.191488511033293e-26,1.2033471198516322e-26,2.7920000000000003
1.191488511033293e-26,1.2033471198516322e-26,2.7960000000000003
1.191488511033293e-26,1.2033471198516322e-26,2.8000000000000003
1.191488511033293e-26,1.2033471198516322e-26,2.8040000000000003
1.191488511033293e-26,1.2033471198516322e-26,2.8080000000000003
1.191488511033293e-26,1.2033471198516322e-26,2.8120000000000003
1.191488511033293e-26,1.2033471198516322e-26,2.816
1.191488511033293e-26,1.2033471198516322e-26,2.82
1.191488511033293e-26,1.2033471198516322e-26,2.824
1.191488511033293e-26,1.2033471198516322e-26,2.828
1.191488511033293e-26,1.2033471198516322e-26,2.832
1.191488511033293e-26,1.2033471198516322e-26,2.836
1.191488511033293e-26,1.2033471198516322e-26,2.84
1.191488511033293e-26,1.2033471198516322e-26,2.844
1.191488511033293e-26,1.2033471198516322e-26,2.848
1.191488511033293e-26,1.2033471198516322e-26,2.852
1.191488511033293e-26,1.2033471198516322e-26,2.856
1.191488511033293e-26,1.2033471198516322e-26,2.86
1.191488511033293e-26,1.2033471198516322e-26,2.864
1.191488511033293e-26,1.2033471198516322e-26,2.868
1.191488511033293e-26,1.2033471198516322e-26,2.872
1.191488511033293e-26,1.2033471198516322e-26,2.876
1.191488511033293e-26,1.2033471198516322e-26,2.88
1.191488511033293e-26,1.2033471198516322e-26,2.884
1.191488511033293e-26,1.2033471198516322e-26,2.888
1.191488511033293e-26,1.2033471198516322e-26,2.892
1.191488511033293e-26,1.2033471198516322e-26,2.896
1.191488511033293e-26,1.2033471198516322e-26,2.9
1.191488511033293e-26,1.2033471198516322e-26,2.904
1.191488511033293e-26,1.2033471198516322e-26,2.908
1.191488511033293e-26,1.2033471198516322e-26,2.912
1.191488511033293e-26,1.2033471198516322e-26,2.916
1.191488511033293e-26,1.2033471198516322e-26,2.92
1.191488511033293e-26,1.2033471198516322e-26,2.924
1.191488511033293e-26,1.2033471198516322e-26,2.928
1.191488511033293e-26,1.2033471198516322e-26,2.932
1.191488511033293e-26,1.2033471198516322e-26,2.936
1.191488511033293e-26,1.2033471198516322e-26,2.94
1.191488511033293e-26,1.2033471198516322e-26,2.944
1.191488511033293e-26,1.2033471198516322e-26,2.948
1.191488511033293e-26,1.2033471198516322e-26,2.952
1.191488511033293e-26,1.2033471198516322e-26,2.956
1.191488511033293e-26,1.2033471198516322e-26,2.96
1.191488511033293e-26,1.2033471198516322e-26,2.964
1.191488511033293e-26,1.2033471198516322e-26,2.968
1.191488511033293e-26,1.2033471198516322e-26,2.972
1.191488511033293e-26,1.2033471198516322e-26,2.976
1.191488511033293e-26,1.2033471198516322e-26,2.98
1.191488511033293e-26,1.2033471198516322e-26,2.984
1.191488511033293e-26,1.2033471198516322e-26,2.988
1.191488511033293e-26,1.2033471198516322e-26,2.992
1.191488511033293e-26,1.2033471198516322e-26,2.996
1.191488511033293e-26,1.2033471198516322e-26,3.0
1.191488511033293e-26,1.2033471198516322e-26,3.004
1.191488511033293e-26,1.2033471198516322e-26,3.008
1.191488511033293e-26,1.2033471198516322e-26,3.012
1.191488511033293e-26,1.2033471198516322e-26,3.016
1.191488511033293e-26,1.2033471198516322e-26,3.02
1.191488511033293e-26,1.2033471198516322e-26,3.024
1.191488511033293e-26,1.2033471198516322e-26,3.028
1.191488511033293e-26,1.2033471198516322e-26,3.032
1.191488511033293e-26,1.2033471198516322e-26,3.036
1.191488511033293e-26,1.2033471198516322e-26,3.04
1.191488511033293e-26,1.2033471198516322e-26,3.044
1.191488511033293e-26,1.2033471198516322e-26,3.048
1.191488511033293e-26,1.2033471198516322e-26,3.052
1.191488511033293e-26,1.2033471198516322e-26,3.056
1.191488511033293e-26,1.2033471198516322e-26,3.06
1.191488511033293e-26,1.2033471198516322e-26,3.064
1.191488511033293e-26,1.2033471198516322e-26,3.068
1.191488511033293e-26,1.2033471198516322e-26,3.072
1.191488511033293e-26,1.2033471198516322e-26,3.076
1.191488511033293e-26,1.2033471198516322e-26,3.08
1.191488511033293e-26,1.2033471198516322e-26,3.084
1.191488511033293e-26,1.2033471198516322e-26,3.088
1.191488511033293e-26,1.2033471198516322e-26,3.092
1.191488511033293e-26,1.2033471198516322e-26,3.096
1.191488511033293e-26,1.2033471198516322e-26,3.1
1.191488511033293e-26,1.2033471198516322e-26,3.104
1.191488511033293e-26,1.2033471198516322e-26,3.108
1.191488511033293e-26,1.2033471198516322e-26,3.112
1.191488511033293e-26,1.2033471198516322e-26,3.116
1.191488511033293e-26,1.2033471198516322e-26,3.12
1.191488511033293e-26,1.2033471198516322e-26,3.124
1.191488511033293e-26,1.2033471198516322e-26,3.128
1.191488511033293e-26,1.2033471198516322e-26,3.132
1.191488511033293e-26,1.2033471198516322e-26,3.136
1.191488511033293e-26,1.2033471198516322e-26,3.14
1.191488511033293e-26,1.2033471198516322e-26,3.144
1.191488511033293e-26,1.2033471198516322e-26,3.148
1.191488511033293e-26,1.2033471198516322e-26,3.152
1.191488511033293e-26,1.2033471198516322e-26,3.156
1.191488511033293e-26,1.2033471198516322e-26,3.16
1.191488511033293e-26,1.2033471198516322e-26,3.164
1.191488511033293e-26,1.2033471198516322e-26,3.168
1.191488511033293e-26,1.2033471198516322e-26,3.172
1.191488511033293e-26,1.2033471198516322e-26,3.176
1.191488511033293e-26,1.2033471198516322e-26,3.18
1.191488511033293e-26,1.2033471198516322e-26,3.184
1.191488511033293e-26,1.2033471198516322e-26,3.188
1.191488511033293e-26,1.2033471198516322e-26,3.192
1.191488511033293e-26,1.2033471198516322e-26,3.196
1.191488511033293e-26,1.2033471198516322e-26,3.2
1.191488511033293e-26,1.2033471198516322e-26,3.204
1.191488511033293e-26,1.2033471198516322e-26,3.208
1.191488511033293e-26,1.2033471198516322e-26,3.212
1.191488511033293e-26,1.2033471198516322e-26,3.216
1.191488511033293e-26,1.2033471198516322e-26,3.22
1.191488511033293e-26,1.2033471198516322e-26,3.224
1.191488511033293e-26,1.2033471198516322e-26,3.228
1.191488511033293e-26,1.2033471198516322e-26,3.232
1.191488511033293e-26,1.2033471198516322e-26,3.236
1.191488511033293e-26,1.2033471198516322e-26,3.24
1.191488511033293e-26,1.2033471198516322e-26,3.244
1.191488511033293e-26,1.2033471198516322e-26,3.248
1.191488511033293e-26,1.2033471198516322e-26,3.2520000000000002
1.191488511033293e-26,1.2033471198516322e-26,3.2560000000000002
1.191488511033293e-26,1.2033471198516322e-26,3.2600000000000002
1.191488511033293e-26,1.2033471198516322e-26,3.2640000000000002
1.191488511033293e-26,1.2033471198516322e-26,3.2680000000000002
1.191488511033293e-26,1.2033471198516322e-26,3.2720000000000002
1.191488511033293e-26,1.2033471198516322e-26,3.2760000000000002
1.191488511033293e-26,1.2033471198516322e-26,3.2800000000000002
1.191488511033293e-26,1.2033471198516322e-26,3.2840000000000003
1.191488511033293e-26,1.2033471198516322e-26,3.2880000000000003
1.191488511033293e-26,1.2033471198516322e-26,3.2920000000000003
1.191488511033293e-26,1.2033471198516322e-26,3.2960000000000003
1.191488511033293e-26,1.2033471198516322e-26,3.3000000000000003
1.191488511033293e-26,1.2033471198516322e-26,3.3040000000000003
1.191488511033293e-26,1.2033471198516322e-26,3.3080000000000003
1.191488511033293e-26,1.2033471198516322e-26,3.3120000000000003
1.191488511033293e-26,1.2033471198516322e-26,3.3160000000000003
1.191488511033293e-26,1.2033471198516322e-26,3.3200000000000003
1.191488511033293e-26,1.2033471198516322e-26,3.3240000000000003
1.191488511033293e-26,1.2033471198516322e-26,3.3280000000000003
1.191488511033293e-26,1.2033471198516322e-26,3.332
1.191488511033293e-26,1.2033471198516322e-26,3.336
1.191488511033293e-26,1.2033471198516322e-26,3.34
1.191488511033293e-26,1.2033471198516322e-26,3.344
1.191488511033293e-26,1.2033471198516322e-26,3.348
1.191488511033293e-26,1.2033471198516322e-26,3.352
1.191488511033293e-26,1.2033471198516322e-26,3.356
1.191488511033293e-26,1.2033471198516322e-26,3.36
1.191488511033293e-26,1.2033471198516322e-26,3.364
1.191488511033293e-26,1.2033471198516322e-26,3.368
1.191488511033293e-26,1.2033471198516322e-26,3.372
1.191488511033293e-26,1.2033471198516322e-26,3.376
1.191488511033293e-26,1.2033471198516322e-26,3.38
1.191488511033293e-26,1.2033471198516322e-26,3.384
1.191488511033293e-26,1.2033471198516322e-26,3.388
1.191488511033293e-26,1.2033471198516322e-26,3.392
1.191488511033293e-26,1.2033471198516322e-26,3.396
1.191488511033293e-26,1.2033471198516322e-26,3.4
1.191488511033293e-26,1.2033471198516322e-26,3.404
1.191488511033293e-26,1.2033471198516322e-26,3.408
1.191488511033293e-26,1.2033471198516322e-26,3.412
1.191488511033293e-26,1.2033471198516322e-26,3.416
1.191488511033293e-26,1.2033471198516322e-26,3.42
1.191488511033293e-26,1.2033471198516322e-26,3.424
1.191488511033293e-26,1.2033471198516322e-26,3.428
1.191488511033293e-26,1.2033471198516322e-26,3.432
1.191488511033293e-26,1.2033471198516322e-26,3.436
1.191488511033293e-26,1.2033471198516322e-26,3.44
1.191488511033293e-26,1.2033471198516322e-26,3.444
1.191488511033293e-26,1.2033471198516322e-26,3.448
1.191488511033293e-26,1.2033471198516322e-26,3.452
1.191488511033293e-26,1.2033471198516322e-26,3.456
1.191488511033293e-26,1.2033471198516322e-26,3.46
1.191488511033293e-26,1.2033471198516322e-26,3.464
1.191488511033293e-26,1.2033471198516322e-26,3.468
1.191488511033293e-26,1.2033471198516322e-26,3.472
1.191488511033293e-26,1.2033471198516322e-26,3.476
1.191488511033293e-26,1.2033471198516322e-26,3.48
1.191488511033293e-26,1.2033471198516322e-26,3.484
1.191488511033293e-26,1.2033471198516322e-26,3.488
1.191488511033293e-26,1.2033471198516322e-26,3.492
1.191488511033293e-26,1.2033471198516322e-26,3.496
1.191488511033293e-26,1.2033471198516322e-26,3.5
1.191488511033293e-26,1.2033471198516322e-26,3.504
1.191488511033293e-26,1.2033471198516322e-26,3.508
1.191488511033293e-26,1.2033471198516322e-26,3.512
1.191488511033293e-26,1.2033471198516322e-26,3.516
1.191488511033293e-26,1.2033471198516322e-26,3.52
1.191488511033293e-26,1.2033471198516322e-26,3.524
1.191488511033293e-26,1.2033471198516322e-26,3.528
1.191488511033293e-26,1.2033471198516322e-26,3.532
1.191488511033293e-26,1.2033471198516322e-26,3.536
1.191488511033293e-26,1.2033471198516322e-26,3.54
1.191488511033293e-26,1.2033471198516322e-26,3.544
1.191488511033293e-26,1.2033471198516322e-26,3.548
1.191488511033293e-26,1.2033471198516322e-26,3.552
1.191488511033293e-26,1.2033471198516322e-26,3.556
1.191488511033293e-26,1.2033471198516322e-26,3.56
1.191488511033293e-26,1.2033471198516322e-26,3.564
1.191488511033293e-26,1.2033471198516322e-26,3.568
1.191488511033293e-26,1.2033471198516322e-26,3.572
1.191488511033293e-26,1.2033471198516322e-26,3.576
1.191488511033293e-26,1.2033471198516322e-26,3.58
1.191488511033293e-26,1.2033471198516322e-26,3.584
1.191488511033293e-26,1.2033471198516322e-26,3.588
1.191488511033293e-26,1.2033471198516322e-26,3.592
1.191488511033293e-26,1.2033471198516322e-26,3.596
1.191488511033293e-26,1.2033471198516322e-26,3.6
1.191488511033293e-26,1.2033471198516322e-26,3.604
1.191488511033293e-26,1.2033471198516322e-26,3.608
1.191488511033293e-26,1.2033471198516322e-26,3.612
1.191488511033293e-26,1.2033471198516322e-26,3.616
1.191488511033293e-26,1.2033471198516322e-26,3.62
1.191488511033293e-26,1.2033471198516322e-26,3.624
1.191488511033293e-26,1.2033471198516322e-26,3.628
1.191488511033293e-26,1.2033471198516322e-26,3.632
1.191488511033293e-26,1.2033471198516322e-26,3.636
1.191488511033293e-26,1.2033471198516322e-26,3.64
1.191488511033293e-26,1.2033471198516322e-26,3.644
1.191488511033293e-26,1.2033471198516322e-26,3.648
1.191488511033293e-26,1.2033471198516322e-26,3.652
1.191488511033293e-26,1.2033471198516322e-26,3.656
1.191488511033293e-26,1.2033471198516322e-26,3.66
1.191488511033293e-26,1.2033471198516322e-26,3.664
1.191488511033293e-26,1.2033471198516322e-26,3.668
1.191488511033293e-26,1.2033471198516322e-26,3.672
1.191488511033293e-26,1.2033471198516322e-26,3.676
1.191488511033293e-26,1.2033471198516322e-26,3.68
1.191488511033293e-26,1.2033471198516322e-26,3.684
1.191488511033293e-26,1.2033471198516322e-26,3.688
1.191488511033293e-26,1.2033471198516322e-26,3.692
1.191488511033293e-26,1.2033471198516322e-26,3.696
1.191488511033293e-26,1.2033471198516322e-26,3.7
1.191488511033293e-26,1.2033471198516322e-26,3.704
1.191488511033293e-26,1.2033471198516322e-26,3.708
1.191488511033293e-26,1.2033471198516322e-26,3.712
1.191488511033293e-26,1.2033471198516322e-26,3.716
1.191488511033293e-26,1.2033471198516322e-26,3.72
1.191488511033293e-26,1.2033471198516322e-26,3.724
1.191488511033293e-26,1.2033471198516322e-26,3.728
1.191488511033293e-26,1.2033471198516322e-26,3.732
1.191488511033293e-26,1.2033471198516322e-26,3.736
1.191488511033293e-26,1.2033471198516322e-26,3.74
1.191488511033293e-26,1.2033471198516322e-26,3.744
1.191488511033293e-26,1.2033471198516322e-26,3.748
1.191488511033293e-26,1.2033471198516322e-26,3.7520000000000002
1.191488511033293e-26,1.2033471198516322e-26,3.7560000000000002
1.191488511033293e-26,1.2033471198516322e-26,3.7600000000000002
1.191488511033293e-26,1.2033471198516322e-26,3.7640000000000002
1.191488511033293e-26,1.2033471198516322e-26,3.7680000000000002
1.191488511033293e-26,1.2033471198516322e-26,3.7720000000000002
1.191488511033293e-26,1.2033471198516322e-26,3.7760000000000002
1.191488511033293e-26,1.2033471198516322e-26,3.7800000000000002
1.191488511033293e-26,1.2033471198516322e-26,3.7840000000000003
1.191488511033293e-26,1.2033471198516322e-26,3.7880000000000003
1.191488511033293e-26,1.2033471198516322e-26,3.7920000000000003
1.191488511033293e-26,1.2033471198516322e-26,3.7960000000000003
1.191488511033293e-26,1.2033471198516322e-26,3.8000000000000003
1.191488511033293e-26,1.2033471198516322e-26,3.8040000000000003
1.191488511033293e-26,1.2033471198516322e-26,3.8080000000000003
1.191488511033293e-26,1.2033471198516322e-26,3.8120000000000003
1.191488511033293e-26,1.2033471198516322e-26,3.8160000000000003
1.191488511033293e-26,1.2033471198516322e-26,3.8200000000000003
1.191488511033293e-26,1.2033471198516322e-26,3.8240000000000003
1.191488511033293e-26,1.2033471198516322e-26,3.8280000000000003
1.191488511033293e-26,1.2033471198516322e-26,3.8320000000000003
1.191488511033293e-26,1.2033471198516322e-26,3.8360000000000003
1.191488511033293e-26,1.2033471198516322e-26,3.84
1.191488511033293e-26,1.2033471198516322e-26,3.844
1.191488511033293e-26,1.2033471198516322e-26,3.848
1.191488511033293e-26,1.2033471198516322e-26,3.852
1.191488511033293e-26,1.2033471198516322e-26,3.856
1.191488511033293e-26,1.2033471198516322e-26,3.86
1.191488511033293e-26,1.2033471198516322e-26,3.864
1.191488511033293e-26,1.2033471198516322e-26,3.868
1.191488511033293e-26,1.2033471198516322e-26,3.872
1.191488511033293e-26,1.2033471198516322e-26,3.876
1.191488511033293e-26,1.2033471198516322e-26,3.88
1.191488511033293e-26,1.2033471198516322e-26,3.884
1.191488511033293e-26,1.2033471198516322e-26,3.888
1.191488511033293e-26,1.2033471198516322e-26,3.892
1.191488511033293e-26,1.2033471198516322e-26,3.896
1.191488511033293e-26,1.2033471198516322e-26,3.9
1.191488511033293e-26,1.2033471198516322e-26,3.904
1.191488511033293e-26,1.2033471198516322e-26,3.908
1.191488511033293e-26,1.2033471198516322e-26,3.912
1.191488511033293e-26,1.2033471198516322e-26,3.916
1.191488511033293e-26,1.2033471198516322e-26,3.92
1.191488511033293e-26,1.2033471198516322e-26,3.924
1.191488511033293e-26,1.2033471198516322e-26,3.928
1.191488511033293e-26,1.2033471198516322e-26,3.932
1.191488511033293e-26,1.2033471198516322e-26,3.936
1.191488511033293e-26,1.2033471198516322e-26,3.94
1.191488511033293e-26,1.2033471198516322e-26,3.944
1.191488511033293e-26,1.2033471198516322e-26,3.948
1.191488511033293e-26,1.2033471198516322e-26,3.952
1.191488511033293e-26,1.2033471198516322e-26,3.956
1.191488511033293e-26,1.2033471198516322e-26,3.96
1.191488511033293e-26,1.2033471198516322e-26,3.964
1.191488511033293e-26,1.2033471198516322e-26,3.968
1.191488511033293e-26,1.2033471198516322e-26,3.972
1.191488511033293e-26,1.2033471198516322e-26,3.976
1.191488511033293e-26,1.2033471198516322e-26,3.98
1.191488511033293e-26,1.2033471198516322e-26,3.984
1.191488511033293e-26,1.2033471198516322e-26,3.988
1.191488511033293e-26,1.2033471198516322e-26,3.992
1.191488511033293e-26,1.2033471198516322e-26,3.996
1.191488511033293e-26,1.2033471198516322e-26,4.0
1.191488511033293e-26,1.2033471198516322e-26,4.0040000000000004
1.191488511033293e-26,1.2033471198516322e-26,4.008
1.191488511033293e-26,1.2033471198516322e-26,4.0120000000000005
1.191488511033293e-26,1.2033471198516322e-26,4.016
1.191488511033293e-26,1.2033471198516322e-26,4.0200000000000005
1.191488511033293e-26,1.2033471198516322e-26,4.024
1.191488511033293e-26,1.2033471198516322e-26,4.0280000000000005
1.191488511033293e-26,1.2033471198516322e-26,4.032
1.191488511033293e-26,1.2033471198516322e-26,4.0360000000000005
1.191488511033293e-26,1.2033471198516322e-26,4.04
1.191488511033293e-26,1.2033471198516322e-26,4.0440000000000005
1.191488511033293e-26,1.2033471198516322e-26,4.048
1.191488511033293e-26,1.2033471198516322e-26,4.0520000000000005
1.191488511033293e-26,1.2033471198516322e-26,4.056
1.191488511033293e-26,1.2033471198516322e-26,4.0600000000000005
1.191488511033293e-26,1.2033471198516322e-26,4.064
1.191488511033293e-26,1.2033471198516322e-26,4.0680000000000005
1.191488511033293e-26,1.2033471198516322e-26,4.072
1.191488511033293e-26,1.2033471198516322e-26,4.0760000000000005
1.191488511033293e-26,1.2033471198516322e-26,4.08
1.191488511033293e-26,1.2033471198516322e-26,4.0840000000000005
1.191488511033293e-26,1.2033471198516322e-26,4.088
1.191488511033293e-26,1.2033471198516322e-26,4.0920000000000005
1.191488511033293e-26,1.2033471198516322e-26,4.096
1.191488511033293e-26,1.2033471198516322e-26,4.1
1.191488511033293e-26,1.2033471198516322e-26,4.104
1.191488511033293e-26,1.2033471198516322e-26,4.108
1.191488511033293e-26,1.2033471198516322e-26,4.112
1.191488511033293e-26,1.2033471198516322e-26,4.116
1.191488511033293e-26,1.2033471198516322e-26,4.12
1.191488511033293e-26,1.2033471198516322e-26,4.124
1.191488511033293e-26,1.2033471198516322e-26,4.128
1.191488511033293e-26,1.2033471198516322e-26,4.132
1.191488511033293e-26,1.2033471198516322e-26,4.136
1.191488511033293e-26,1.2033471198516322e-26,4.14
1.191488511033293e-26,1.2033471198516322e-26,4.144
1.191488511033293e-26,1.2033471198516322e-26,4.148
1.191488511033293e-26,1.2033471198516322e-26,4.152
1.191488511033293e-26,1.2033471198516322e-26,4.156
1.191488511033293e-26,1.2033471198516322e-26,4.16
1.191488511033293e-26,1.2033471198516322e-26,4.164
1.191488511033293e-26,1.2033471198516322e-26,4.168
1.191488511033293e-26,1.2033471198516322e-26,4.172
1.191488511033293e-26,1.2033471198516322e-26,4.176
1.191488511033293e-26,1.2033471198516322e-26,4.18
1.191488511033293e-26,1.2033471198516322e-26,4.184
1.191488511033293e-26,1.2033471198516322e-26,4.188
1.191488511033293e-26,1.2033471198516322e-26,4.192
1.191488511033293e-26,1.2033471198516322e-26,4.196
1.191488511033293e-26,1.2033471198516322e-26,4.2
1.191488511033293e-26,1.2033471198516322e-26,4.204
1.191488511033293e-26,1.2033471198516322e-26,4.208
1.191488511033293e-26,1.2033471198516322e-26,4.212
1.191488511033293e-26,1.2033471198516322e-26,4.216
1.191488511033293e-26,1.2033471198516322e-26,4.22
1.191488511033293e-26,1.2033471198516322e-26,4.224
1.191488511033293e-26,1.2033471198516322e-26,4.228
1.191488511033293e-26,1.2033471198516322e-26,4.232
1.191488511033293e-26,1.2033471198516322e-26,4.236
1.191488511033293e-26,1.2033471198516322e-26,4.24
1.191488511033293e-26,1.2033471198516322e-26,4.244
1.191488511033293e-26,1.2033471198516322e-26,4.248
1.191488511033293e-26,1.2033471198516322e-26,4.252
1.191488511033293e-26,1.2033471198516322e-26,4.256
1.191488511033293e-26,1.2033471198516322e-26,4.26
1.191488511033293e-26,1.2033471198516322e-26,4.264
1.191488511033293e-26,1.2033471198516322e-26,4.268
1.191488511033293e-26,1.2033471198516322e-26,4.272
1.191488511033293e-26,1.2033471198516322e-26,4.276
1.191488511033293e-26,1.2033471198516322e-26,4.28
1.191488511033293e-26,1.2033471198516322e-26,4.284
1.191488511033293e-26,1.2033471198516322e-26,4.288
1.191488511033293e-26,1.2033471198516322e-26,4.292
1.191488511033293e-26,1.2033471198516322e-26,4.296
1.191488511033293e-26,1.2033471198516322e-26,4.3
1.191488511033293e-26,1.2033471198516322e-26,4.304
1.191488511033293e-26,1.2033471198516322e-26,4.308
1.191488511033293e-26,1.2033471198516322e-26,4.312
1.191488511033293e-26,1.2033471198516322e-26,4.316
1.191488511033293e-26,1.2033471198516322e-26,4.32
1.191488511033293e-26,1.2033471198516322e-26,4.324
1.191488511033293e-26,1.2033471198516322e-26,4.328
1.191488511033293e-26,1.2033471198516322e-26,4.332
1.191488511033293e-26,1.2033471198516322e-26,4.336
1.191488511033293e-26,1.2033471198516322e-26,4.34
1.191488511033293e-26,1.2033471198516322e-26,4.344
1.191488511033293e-26,1.2033471198516322e-26,4.348
1.191488511033293e-26,1.2033471198516322e-26,4.352
1.191488511033293e-26,1.2033471198516322e-26,4.356
1.191488511033293e-26,1.2033471198516322e-26,4.36
1.191488511033293e-26,1.2033471198516322e-26,4.364
1.191488511033293e-26,1.2033471198516322e-26,4.368
1.191488511033293e-26,1.2033471198516322e-26,4.372
1.191488511033293e-26,1.2033471198516322e-26,4.376
1.191488511033293e-26,1.2033471198516322e-26,4.38
1.191488511033293e-26,1.2033471198516322e-26,4.384
1.191488511033293e-26,1.2033471198516322e-26,4.388
1.191488511033293e-26,1.2033471198516322e-26,4.392
1.191488511033293e-26,1.2033471198516322e-26,4.396
1.191488511033293e-26,1.2033471198516322e-26,4.4
1.191488511033293e-26,1.2033471198516322e-26,4.404
1.191488511033293e-26,1.2033471198516322e-26,4.408
1.191488511033293e-26,1.2033471198516322e-26,4.412
1.191488511033293e-26,1.2033471198516322e-26,4.416
1.191488511033293e-26,1.2033471198516322e-26,4.42
1.191488511033293e-26,1.2033471198516322e-26,4.424
1.191488511033293e-26,1.2033471198516322e-26,4.428
1.191488511033293e-26,1.2033471198516322e-26,4.432
1.191488511033293e-26,1.2033471198516322e-26,4.436
1.191488511033293e-26,1.2033471198516322e-26,4.44
1.191488511033293e-26,1.2033471198516322e-26,4.444
1.191488511033293e-26,1.2033471198516322e-26,4.448
1.191488511033293e-26,1.2033471198516322e-26,4.452
1.191488511033293e-26,1.2033471198516322e-26,4.456
1.191488511033293e-26,1.2033471198516322e-26,4.46
1.191488511033293e-26,1.2033471198516322e-26,4.464
1.191488511033293e-26,1.2033471198516322e-26,4.468
1.191488511033293e-26,1.2033471198516322e-26,4.472
1.191488511033293e-26,1.2033471198516322e-26,4.476
1.191488511033293e-26,1.2033471198516322e-26,4.48
1.191488511033293e-26,1.2033471198516322e-26,4.484
1.191488511033293e-26,1.2033471198516322e-26,4.488
1.191488511033293e-26,1.2033471198516322e-26,4.492
1.191488511033293e-26,1.2033471198516322e-26,4.496
1.191488511033293e-26,1.2033471198516322e-26,4.5
1.191488511033293e-26,1.2033471198516322e-26,4.5040000000000004
1.191488511033293e-26,1.2033471198516322e-26,4.508
1.191488511033293e-26,1.2033471198516322e-26,4.5120000000000005
1.191488511033293e-26,1.2033471198516322e-26,4.516
1.191488511033293e-26,1.2033471198516322e-26,4.5200000000000005
1.191488511033293e-26,1.2033471198516322e-26,4.524
1.191488511033293e-26,1.2033471198516322e-26,4.5280000000000005
1.191488511033293e-26,1.2033471198516322e-26,4.532
1.191488511033293e-26,1.2033471198516322e-26,4.5360000000000005
1.191488511033293e-26,1.2033471198516322e-26,4.54
1.191488511033293e-26,1.2033471198516322e-26,4.5440000000000005
1.191488511033293e-26,1.2033471198516322e-26,4.548
1.191488511033293e-26,1.2033471198516322e-26,4.5520000000000005
1.191488511033293e-26,1.2033471198516322e-26,4.556
1.191488511033293e-26,1.2033471198516322e-26,4.5600000000000005
1.191488511033293e-26,1.2033471198516322e-26,4.564
1.191488511033293e-26,1.2033471198516322e-26,4.5680000000000005
1.191488511033293e-26,1.2033471198516322e-26,4.572
1.191488511033293e-26,1.2033471198516322e-26,4.5760000000000005
1.191488511033293e-26,1.2033471198516322e-26,4.58
1.191488511033293e-26,1.2033471198516322e-26,4.5840000000000005
1.191488511033293e-26,1.2033471198516322e-26,4.588
1.191488511033293e-26,1.2033471198516322e-26,4.5920000000000005
1.191488511033293e-26,1.2033471198516322e-26,4.596
1.191488511033293e-26,1.2033471198516322e-26,4.6000000000000005
1.191488511033293e-26,1.2033471198516322e-26,4.604
1.191488511033293e-26,1.2033471198516322e-26,4.6080000000000005
1.191488511033293e-26,1.2033471198516322e-26,4.612
1.191488511033293e-26,1.2033471198516322e-26,4.616
1.191488511033293e-26,1.2033471198516322e-26,4.62
1.191488511033293e-26,1.2033471198516322e-26,4.624
1.191488511033293e-26,1.2033471198516322e-26,4.628
1.191488511033293e-26,1.2033471198516322e-26,4.632
1.191488511033293e-26,1.2033471198516322e-26,4.636
1.191488511033293e-26,1.2033471198516322e-26,4.64
1.191488511033293e-26,1.2033471198516322e-26,4.644
1.191488511033293e-26,1.2033471198516322e-26,4.648
1.191488511033293e-26,1.2033471198516322e-26,4.652
1.191488511033293e-26,1.2033471198516322e-26,4.656
1.191488511033293e-26,1.2033471198516322e-26,4.66
1.191488511033293e-26,1.2033471198516322e-26,4.664
1.191488511033293e-26,1.2033471198516322e-26,4.668
1.191488511033293e-26,1.2033471198516322e-26,4.672
1.191488511033293e-26,1.2033471198516322e-26,4.676
1.191488511033293e-26,1.2033471198516322e-26,4.68
1.191488511033293e-26,1.2033471198516322e-26,4.684
1.191488511033293e-26,1.2033471198516322e-26,4.688
1.191488511033293e-26,1.2033471198516322e-26,4.692
1.191488511033293e-26,1.2033471198516322e-26,4.696
1.191488511033293e-26,1.2033471198516322e-26,4.7
1.191488511033293e-26,1.2033471198516322e-26,4.704
1.191488511033293e-26,1.2033471198516322e-26,4.708
1.191488511033293e-26,1.2033471198516322e-26,4.712
1.191488511033293e-26,1.2033471198516322e-26,4.716
1.191488511033293e-26,1.2033471198516322e-26,4.72
1.191488511033293e-26,1.2033471198516322e-26,4.724
1.191488511033293e-26,1.2033471198516322e-26,4.728
1.191488511033293e-26,1.2033471198516322e-26,4.732
1.191488511033293e-26,1.2033471198516322e-26,4.736
1.191488511033293e-26,1.2033471198516322e-26,4.74
1.191488511033293e-26,1.2033471198516322e-26,4.744
1.191488511033293e-26,1.2033471198516322e-26,4.748
1.191488511033293e-26,1.2033471198516322e-26,4.752
1.191488511033293e-26,1.2033471198516322e-26,4.756
1.191488511033293e-26,1.2033471198516322e-26,4.76
1.191488511033293e-26,1.2033471198516322e-26,4.764
1.191488511033293e-26,1.2033471198516322e-26,4.768
1.191488511033293e-26,1.2033471198516322e-26,4.772
1.191488511033293e-26,1.2033471198516322e-26,4.776
1.191488511033293e-26,1.2033471198516322e-26,4.78
1.191488511033293e-26,1.2033471198516322e-26,4.784
1.191488511033293e-26,1.2033471198516322e-26,4.788
1.191488511033293e-26,1.2033471198516322e-26,4.792
1.191488511033293e-26,1.2033471198516322e-26,4.796
1.191488511033293e-26,1.2033471198516322e-26,4.8
1.191488511033293e-26,1.2033471198516322e-26,4.804
1.191488511033293e-26,1.2033471198516322e-26,4.808
1.191488511033293e-26,1.2033471198516322e-26,4.812
1.191488511033293e-26,1.2033471198516322e-26,4.816
1.191488511033293e-26,1.2033471198516322e-26,4.82
1.191488511033293e-26,1.2033471198516322e-26,4.824
1.191488511033293e-26,1.2033471198516322e-26,4.828
1.191488511033293e-26,1.2033471198516322e-26,4.832
1.191488511033293e-26,1.2033471198516322e-26,4.836
1.191488511033293e-26,1.2033471198516322e-26,4.84
1.191488511033293e-26,1.2033471198516322e-26,4.844
1.191488511033293e-26,1.2033471198516322e-26,4.848
1.191488511033293e-26,1.2033471198516322e-26,4.852
1.191488511033293e-26,1.2033471198516322e-26,4.856
1.191488511033293e-26,1.2033471198516322e-26,4.86
1.191488511033293e-26,1.2033471198516322e-26,4.864
1.191488511033293e-26,1.2033471198516322e-26,4.868
1.191488511033293e-26,1.2033471198516322e-26,4.872
1.191488511033293e-26,1.2033471198516322e-26,4.876
1.191488511033293e-26,1.2033471198516322e-26,4.88
1.191488511033293e-26,1.2033471198516322e-26,4.884
1.191488511033293e-26,1.2033471198516322e-26,4.888
1.191488511033293e-26,1.2033471198516322e-26,4.892
1.191488511033293e-26,1.2033471198516322e-26,4.896
1.191488511033293e-26,1.2033471198516322e-26,4.9
1.191488511033293e-26,1.2033471198516322e-26,4.904
1.191488511033293e-26,1.2033471198516322e-26,4.908
1.191488511033293e-26,1.2033471198516322e-26,4.912
1.191488511033293e-26,1.2033471198516322e-26,4.916
1.191488511033293e-26,1.2033471198516322e-26,4.92
1.191488511033293e-26,1.2033471198516322e-26,4.924
1.191488511033293e-26,1.2033471198516322e-26,4.928
1.191488511033293e-26,1.2033471198516322e-26,4.932
1.191488511033293e-26,1.2033471198516322e-26,4.936
1.191488511033293e-26,1.2033471198516322e-26,4.94
1.191488511033293e-26,1.2033471198516322e-26,4.944
1.191488511033293e-26,1.2033471198516322e-26,4.948
1.191488511033293e-26,1.2033471198516322e-26,4.952
1.191488511033293e-26,1.2033471198516322e-26,4.956
1.191488511033293e-26,1.2033471198516322e-26,4.96
1.191488511033293e-26,1.2033471198516322e-26,4.964
1.191488511033293e-26,1.2033471198516322e-26,4.968
1.191488511033293e-26,1.2033471198516322e-26,4.972
1.191488511033293e-26,1.2033471198516322e-26,4.976
1.191488511033293e-26,1.2033471198516322e-26,4.98
1.191488511033293e-26,1.2033471198516322e-26,4.984
1.191488511033293e-26,1.2033471198516322e-26,4.988
1.191488511033293e-26,1.2033471198516322e-26,4.992
1.191488511033293e-26,1.2033471198516322e-26,4.996
1.191488511033293e-26,1.2033471198516322e-26,5.0
1.191488511033293e-26,1.2033471198516322e-26,5.0040000000000004
1.191488511033293e-26,1.2033471198516322e-26,5.008
1.191488511033293e-26,1.2033471198516322e-26,5.0120000000000005
1.191488511033293e-26,1.2033471198516322e-26,5.016
1.191488511033293e-26,1.2033471198516322e-26,5.0200000000000005
1.191488511033293e-26,1.2033471198516322e-26,5.024
1.191488511033293e-26,1.2033471198516322e-26,5.0280000000000005
1.191488511033293e-26,1.2033471198516322e-26,5.032
1.191488511033293e-26,1.2033471198516322e-26,5.0360000000000005
1.191488511033293e-26,1.2033471198516322e-26,5.04
1.191488511033293e-26,1.2033471198516322e-26,5.0440000000000005
1.191488511033293e-26,1.2033471198516322e-26,5.048
1.191488511033293e-26,1.2033471198516322e-26,5.0520000000000005
1.191488511033293e-26,1.2033471198516322e-26,5.056
1.191488511033293e-26,1.2033471198516322e-26,5.0600000000000005
1.191488511033293e-26,1.2033471198516322e-26,5.064
1.191488511033293e-26,1.2033471198516322e-26,5.0680000000000005
1.191488511033293e-26,1.2033471198516322e-26,5.072
1.191488511033293e-26,1.2033471198516322e-26,5.0760000000000005
1.191488511033293e-26,1.2033471198516322e-26,5.08
1.191488511033293e-26,1.2033471198516322e-26,5.0840000000000005
1.191488511033293e-26,1.2033471198516322e-26,5.088
1.191488511033293e-26,1.2033471198516322e-26,5.0920000000000005
1.191488511033293e-26,1.2033471198516322e-26,5.096
1.191488511033293e-26,1.2033471198516322e-26,5.1000000000000005
1.191488511033293e-26,1.2033471198516322e-26,5.104
1.191488511033293e-26,1.2033471198516322e-26,5.1080000000000005
1.191488511033293e-26,1.2033471198516322e-26,5.112
1.191488511033293e-26,1.2033471198516322e-26,5.1160000000000005
1.191488511033293e-26,1.2033471198516322e-26,5.12
1.191488511033293e-26,1.2033471198516322e-26,5.124
1.191488511033293e-26,1.2033471198516322e-26,5.128
1.191488511033293e-26,1.2033471198516322e-26,5.132
1.191488511033293e-26,1.2033471198516322e-26,5.136
1.191488511033293e-26,1.2033471198516322e-26,5.14
1.191488511033293e-26,1.2033471198516322e-26,5.144
1.191488511033293e-26,1.2033471198516322e-26,5.148
1.191488511033293e-26,1.2033471198516322e-26,5.152
1.191488511033293e-26,1.2033471198516322e-26,5.156
1.191488511033293e-26,1.2033471198516322e-26,5.16
1.191488511033293e-26,1.2033471198516322e-26,5.164
1.191488511033293e-26,1.2033471198516322e-26,5.168
1.191488511033293e-26,1.2033471198516322e-26,5.172
1.191488511033293e-26,1.2033471198516322e-26,5.176
1.191488511033293e-26,1.2033471198516322e-26,5.18
1.191488511033293e-26,1.2033471198516322e-26,5.184
1.191488511033293e-26,1.2033471198516322e-26,5.188
1.191488511033293e-26,1.2033471198516322e-26,5.192
1.191488511033293e-26,1.2033471198516322e-26,5.196
1.191488511033293e-26,1.2033471198516322e-26,5.2
1.191488511033293e-26,1.2033471198516322e-26,5.204
1.191488511033293e-26,1.2033471198516322e-26,5.208
1.191488511033293e-26,1.2033471198516322e-26,5.212
1.191488511033293e-26,1.2033471198516322e-26,5.216
1.191488511033293e-26,1.2033471198516322e-26,5.22
1.191488511033293e-26,1.2033471198516322e-26,5.224
1.191488511033293e-26,1.2033471198516322e-26,5.228
1.191488511033293e-26,1.2033471198516322e-26,5.232
1.191488511033293e-26,1.2033471198516322e-26,5.236
1.191488511033293e-26,1.2033471198516322e-26,5.24
1.191488511033293e-26,1.2033471198516322e-26,5.244
1.191488511033293e-26,1.2033471198516322e-26,5.248
1.191488511033293e-26,1.2033471198516322e-26,5.252
1.191488511033293e-26,1.2033471198516322e-26,5.256
1.191488511033293e-26,1.2033471198516322e-26,5.26
1.191488511033293e-26,1.2033471198516322e-26,5.264
1.191488511033293e-26,1.2033471198516322e-26,5.268
1.191488511033293e-26,1.2033471198516322e-26,5.272
1.191488511033293e-26,1.2033471198516322e-26,5.276
1.191488511033293e-26,1.2033471198516322e-26,5.28
1.191488511033293e-26,1.2033471198516322e-26,5.284
1.191488511033293e-26,1.2033471198516322e-26,5.288
1.191488511033293e-26,1.2033471198516322e-26,5.292
1.191488511033293e-26,1.2033471198516322e-26,5.296
1.191488511033293e-26,1.2033471198516322e-26,5.3
1.191488511033293e-26,1.2033471198516322e-26,5.304
1.191488511033293e-26,1.2033471198516322e-26,5.308
1.191488511033293e-26,1.2033471198516322e-26,5.312
1.191488511033293e-26,1.2033471198516322e-26,5.316
1.191488511033293e-26,1.2033471198516322e-26,5.32
1.191488511033293e-26,1.2033471198516322e-26,5.324
1.191488511033293e-26,1.2033471198516322e-26,5.328
1.191488511033293e-26,1.2033471198516322e-26,5.332
1.191488511033293e-26,1.2033471198516322e-26,5.336
1.191488511033293e-26,1.2033471198516322e-26,5.34
1.191488511033293e-26,1.2033471198516322e-26,5.344
1.191488511033293e-26,1.2033471198516322e-26,5.348
1.191488511033293e-26,1.2033471198516322e-26,5.352
1.191488511033293e-26,1.2033471198516322e-26,5.356
1.191488511033293e-26,1.2033471198516322e-26,5.36
1.191488511033293e-26,1.2033471198516322e-26,5.364
1.191488511033293e-26,1.2033471198516322e-26,5.368
1.191488511033293e-26,1.2033471198516322e-26,5.372
1.191488511033293e-26,1.2033471198516322e-26,5.376
1.191488511033293e-26,1.2033471198516322e-26,5.38
1.191488511033293e-26,1.2033471198516322e-26,5.384
1.191488511033293e-26,1.2033471198516322e-26,5.388
1.191488511033293e-26,1.2033471198516322e-26,5.392
1.191488511033293e-26,1.2033471198516322e-26,5.396
1.191488511033293e-26,1.2033471198516322e-26,5.4
1.191488511033293e-26,1.2033471198516322e-26,5.404
1.191488511033293e-26,1.2033471198516322e-26,5.408
1.191488511033293e-26,1.2033471198516322e-26,5.412
1.191488511033293e-26,1.2033471198516322e-26,5.416
1.191488511033293e-26,1.2033471198516322e-26,5.42
1.191488511033293e-26,1.2033471198516322e-26,5.424
1.191488511033293e-26,1.2033471198516322e-26,5.428
1.191488511033293e-26,1.2033471198516322e-26,5.432
1.191488511033293e-26,1.2033471198516322e-26,5.436
1.191488511033293e-26,1.2033471198516322e-26,5.44
1.191488511033293e-26,1.2033471198516322e-26,5.444
1.191488511033293e-26,1.2033471198516322e-26,5.448
1.191488511033293e-26,1.2033471198516322e-26,5.452
1.191488511033293e-26,1.2033471198516322e-26,5.456
1.191488511033293e-26,1.2033471198516322e-26,5.46
1.191488511033293e-26,1.2033471198516322e-26,5.464
1.191488511033293e-26,1.2033471198516322e-26,5.468
1.191488511033293e-26,1.2033471198516322e-26,5.472
1.191488511033293e-26,1.2033471198516322e-26,5.476
1.191488511033293e-26,1.2033471198516322e-26,5.48
1.191488511033293e-26,1.2033471198516322e-26,5.484
1.191488511033293e-26,1.2033471198516322e-26,5.488
1.191488511033293e-26,1.2033471198516322e-26,5.492
1.191488511033293e-26,1.2033471198516322e-26,5.496
1.191488511033293e-26,1.2033471198516322e-26,5.5
1.191488511033293e-26,1.2033471198516322e-26,5.5040000000000004
1.191488511033293e-26,1.2033471198516322e-26,5.508
1.191488511033293e-26,1.2033471198516322e-26,5.5120000000000005
1.191488511033293e-26,1.2033471198516322e-26,5.516
1.191488511033293e-26,1.2033471198516322e-26,5.5200000000000005
1.191488511033293e-26,1.2033471198516322e-26,5.524
1.191488511033293e-26,1.2033471198516322e-26,5.5280000000000005
1.191488511033293e-26,1.2033471198516322e-26,5.532
1.191488511033293e-26,1.2033471198516322e-26,5.5360000000000005
1.191488511033293e-26,1.2033471198516322e-26,5.54
1.191488511033293e-26,1.2033471198516322e-26,5.5440000000000005
1.191488511033293e-26,1.2033471198516322e-26,5.548
1.191488511033293e-26,1.2033471198516322e-26,5.5520000000000005
1.191488511033293e-26,1.2033471198516322e-26,5.556
1.191488511033293e-26,1.2033471198516322e-26,5.5600000000000005
1.191488511033293e-26,1.2033471198516322e-26,5.564
1.191488511033293e-26,1.2033471198516322e-26,5.5680000000000005
1.191488511033293e-26,1.2033471198516322e-26,5.572
1.191488511033293e-26,1.2033471198516322e-26,5.5760000000000005
1.191488511033293e-26,1.2033471198516322e-26,5.58
1.191488511033293e-26,1.2033471198516322e-26,5.5840000000000005
1.191488511033293e-26,1.2033471198516322e-26,5.588
1.191488511033293e-26,1.2033471198516322e-26,5.5920000000000005
1.191488511033293e-26,1.2033471198516322e-26,5.596
1.191488511033293e-26,1.2033471198516322e-26,5.6000000000000005
1.191488511033293e-26,1.2033471198516322e-26,5.604
1.191488511033293e-26,1.2033471198516322e-26,5.6080000000000005
1.191488511033293e-26,1.2033471198516322e-26,5.612
1.191488511033293e-26,1.2033471198516322e-26,5.6160000000000005
1.191488511033293e-26,1.2033471198516322e-26,5.62
1.191488511033293e-26,1.2033471198516322e-26,5.6240000000000006
1.191488511033293e-26,1.2033471198516322e-26,5.628
1.191488511033293e-26,1.2033471198516322e-26,5.632
1.191488511033293e-26,1.2033471198516322e-26,5.636
1.191488511033293e-26,1.2033471198516322e-26,5.64
1.191488511033293e-26,1.2033471198516322e-26,5.644
1.191488511033293e-26,1.2033471198516322e-26,5.648
1.191488511033293e-26,1.2033471198516322e-26,5.652
1.191488511033293e-26,1.2033471198516322e-26,5.656
1.191488511033293e-26,1.2033471198516322e-26,5.66
1.191488511033293e-26,1.2033471198516322e-26,5.664
1.191488511033293e-26,1.2033471198516322e-26,5.668
1.191488511033293e-26,1.2033471198516322e-26,5.672
1.191488511033293e-26,1.2033471198516322e-26,5.676
1.191488511033293e-26,1.2033471198516322e-26,5.68
1.191488511033293e-26,1.2033471198516322e-26,5.684
1.191488511033293e-26,1.2033471198516322e-26,5.688
1.191488511033293e-26,1.2033471198516322e-26,5.692
1.191488511033293e-26,1.2033471198516322e-26,5.696
1.191488511033293e-26,1.2033471198516322e-26,5.7
1.191488511033293e-26,1.2033471198516322e-26,5.704
1.191488511033293e-26,1.2033471198516322e-26,5.708
1.191488511033293e-26,1.2033471198516322e-26,5.712
1.191488511033293e-26,1.2033471198516322e-26,5.716
1.191488511033293e-26,1.2033471198516322e-26,5.72
1.191488511033293e-26,1.2033471198516322e-26,5.724
1.191488511033293e-26,1.2033471198516322e-26,5.728
1.191488511033293e-26,1.2033471198516322e-26,5.732
1.191488511033293e-26,1.2033471198516322e-26,5.736
1.191488511033293e-26,1.2033471198516322e-26,5.74
1.191488511033293e-26,1.2033471198516322e-26,5.744
1.191488511033293e-26,1.2033471198516322e-26,5.748
1.191488511033293e-26,1.2033471198516322e-26,5.752
1.191488511033293e-26,1.2033471198516322e-26,5.756
1.191488511033293e-26,1.2033471198516322e-26,5.76
1.191488511033293e-26,1.2033471198516322e-26,5.764
1.191488511033293e-26,1.2033471198516322e-26,5.768
1.191488511033293e-26,1.2033471198516322e-26,5.772
1.191488511033293e-26,1.2033471198516322e-26,5.776
1.191488511033293e-26,1.2033471198516322e-26,5.78
1.191488511033293e-26,1.2033471198516322e-26,5.784
1.191488511033293e-26,1.2033471198516322e-26,5.788
1.191488511033293e-26,1.2033471198516322e-26,5.792
1.191488511033293e-26,1.2033471198516322e-26,5.796
1.191488511033293e-26,1.2033471198516322e-26,5.8
1.191488511033293e-26,1.2033471198516322e-26,5.804
1.191488511033293e-26,1.2033471198516322e-26,5.808
1.191488511033293e-26,1.2033471198516322e-26,5.812
1.191488511033293e-26,1.2033471198516322e-26,5.816
1.191488511033293e-26,1.2033471198516322e-26,5.82
1.191488511033293e-26,1.2033471198516322e-26,5.824
1.191488511033293e-26,1.2033471198516322e-26,5.828
1.191488511033293e-26,1.2033471198516322e-26,5.832
1.191488511033293e-26,1.2033471198516322e-26,5.836
1.191488511033293e-26,1.2033471198516322e-26,5.84
1.191488511033293e-26,1.2033471198516322e-26,5.844
1.191488511033293e-26,1.2033471198516322e-26,5.848
1.191488511033293e-26,1.2033471198516322e-26,5.852
1.191488511033293e-26,1.2033471198516322e-26,5.856
1.191488511033293e-26,1.2033471198516322e-26,5.86
1.191488511033293e-26,1.2033471198516322e-26,5.864
1.191488511033293e-26,1.2033471198516322e-26,5.868
1.191488511033293e-26,1.2033471198516322e-26,5.872
1.191488511033293e-26,1.2033471198516322e-26,5.876
1.191488511033293e-26,1.2033471198516322e-26,5.88
1.191488511033293e-26,1.2033471198516322e-26,5.884
1.191488511033293e-26,1.2033471198516322e-26,5.888
1.191488511033293e-26,1.2033471198516322e-26,5.892
1.191488511033293e-26,1.2033471198516322e-26,5.896
1.191488511033293e-26,1.2033471198516322e-26,5.9
1.191488511033293e-26,1.2033471198516322e-26,5.904
1.191488511033293e-26,1.2033471198516322e-26,5.908
1.191488511033293e-26,1.2033471198516322e-26,5.912
1.191488511033293e-26,1.2033471198516322e-26,5.916
1.191488511033293e-26,1.2033471198516322e-26,5.92
1.191488511033293e-26,1.2033471198516322e-26,5.924
1.191488511033293e-26,1.2033471198516322e-26,5.928
1.191488511033293e-26,1.2033471198516322e-26,5.932
1.191488511033293e-26,1.2033471198516322e-26,5.936
1.191488511033293e-26,1.2033471198516322e-26,5.94
1.191488511033293e-26,1.2033471198516322e-26,5.944
1.191488511033293e-26,1.2033471198516322e-26,5.948
1.191488511033293e-26,1.2033471198516322e-26,5.952
1.191488511033293e-26,1.2033471198516322e-26,5.956
1.191488511033293e-26,1.2033471198516322e-26,5.96
1.191488511033293e-26,1.2033471198516322e-26,5.964
1.191488511033293e-26,1.2033471198516322e-26,5.968
1.191488511033293e-26,1.2033471198516322e-26,5.972
1.191488511033293e-26,1.2033471198516322e-26,5.976
1.191488511033293e-26,1.2033471198516322e-26,5.98
1.191488511033293e-26,1.2033471198516322e-26,5.984
1.191488511033293e-26,1.2033471198516322e-26,5.988
1.191488511033293e-26,1.2033471198516322e-26,5.992
1.191488511033293e-26,1.2033471198516322e-26,5.996
1.191488511033293e-26,1.2033471198516322e-26,6.0
1.191488511033293e-26,1.2033471198516322e-26,6.0040000000000004
1.191488511033293e-26,1.2033471198516322e-26,6.008
1.191488511033293e-26,1.2033471198516322e-26,6.0120000000000005
1.191488511033293e-26,1.2033471198516322e-26,6.016
1.191488511033293e-26,1.2033471198516322e-26,6.0200000000000005
1.191488511033293e-26,1.2033471198516322e-26,6.024
1.191488511033293e-26,1.2033471198516322e-26,6.0280000000000005
1.191488511033293e-26,1.2033471198516322e-26,6.032
1.191488511033293e-26,1.2033471198516322e-26,6.0360000000000005
1.191488511033293e-26,1.2033471198516322e-26,6.04
1.191488511033293e-26,1.2033471198516322e-26,6.0440000000000005
1.191488511033293e-26,1.2033471198516322e-26,6.048
1.191488511033293e-26,1.2033471198516322e-26,6.0520000000000005
1.191488511033293e-26,1.2033471198516322e-26,6.056
1.191488511033293e-26,1.2033471198516322e-26,6.0600000000000005
1.191488511033293e-26,1.2033471198516322e-26,6.064
1.191488511033293e-26,1.2033471198516322e-26,6.0680000000000005
1.191488511033293e-26,1.2033471198516322e-26,6.072
1.191488511033293e-26,1.2033471198516322e-26,6.0760000000000005
1.191488511033293e-26,1.2033471198516322e-26,6.08
1.191488511033293e-26,1.2033471198516322e-26,6.0840000000000005
1.191488511033293e-26,1.2033471198516322e-26,6.088
1.191488511033293e-26,1.2033471198516322e-26,6.0920000000000005
1.191488511033293e-26,1.2033471198516322e-26,6.096
1.191488511033293e-26,1.2033471198516322e-26,6.1000000000000005
1.191488511033293e-26,1.2033471198516322e-26,6.104
1.191488511033293e-26,1.2033471198516322e-26,6.1080000000000005
1.191488511033293e-26,1.2033471198516322e-26,6.112
1.191488511033293e-26,1.2033471198516322e-26,6.1160000000000005
1.191488511033293e-26,1.2033471198516322e-26,6.12
1.191488511033293e-26,1.2033471198516322e-26,6.1240000000000006
1.191488511033293e-26,1.2033471198516322e-26,6.128
1.191488511033293e-26,1.2033471198516322e-26,6.132000000000001
1.191488511033293e-26,1.2033471198516322e-26,6.136
1.191488511033293e-26,1.2033471198516322e-26,6.140000000000001
1.191488511033293e-26,1.2033471198516322e-26,6.144
1.191488511033293e-26,1.2033471198516322e-26,6.148
1.191488511033293e-26,1.2033471198516322e-26,6.152
1.191488511033293e-26,1.2033471198516322e-26,6.156
1.191488511033293e-26,1.2033471198516322e-26,6.16
1.191488511033293e-26,1.2033471198516322e-26,6.164
1.191488511033293e-26,1.2033471198516322e-26,6.168
1.191488511033293e-26,1.2033471198516322e-26,6.172
1.191488511033293e-26,1.2033471198516322e-26,6.176
1.191488511033293e-26,1.2033471198516322e-26,6.18
1.191488511033293e-26,1.2033471198516322e-26,6.184
1.191488511033293e-26,1.2033471198516322e-26,6.188
1.191488511033293e-26,1.2033471198516322e-26,6.192
1.191488511033293e-26,1.2033471198516322e-26,6.196
1.191488511033293e-26,1.2033471198516322e-26,6.2
1.191488511033293e-26,1.2033471198516322e-26,6.204
1.191488511033293e-26,1.2033471198516322e-26,6.208
1.191488511033293e-26,1.2033471198516322e-26,6.212
1.191488511033293e-26,1.2033471198516322e-26,6.216
1.191488511033293e-26,1.2033471198516322e-26,6.22
1.191488511033293e-26,1.2033471198516322e-26,6.224
1.191488511033293e-26,1.2033471198516322e-26,6.228
1.191488511033293e-26,1.2033471198516322e-26,6.232
1.191488511033293e-26,1.2033471198516322e-26,6.236
1.191488511033293e-26,1.2033471198516322e-26,6.24
1.191488511033293e-26,1.2033471198516322e-26,6.244
1.191488511033293e-26,1.2033471198516322e-26,6.248
1.191488511033293e-26,1.2033471198516322e-26,6.252
1.191488511033293e-26,1.2033471198516322e-26,6.256
1.191488511033293e-26,1.2033471198516322e-26,6.26
1.191488511033293e-26,1.2033471198516322e-26,6.264
1.191488511033293e-26,1.2033471198516322e-26,6.268
1.191488511033293e-26,1.2033471198516322e-26,6.272
1.191488511033293e-26,1.2033471198516322e-26,6.276
1.191488511033293e-26,1.2033471198516322e-26,6.28
1.191488511033293e-26,1.2033471198516322e-26,6.284
1.191488511033293e-26,1.2033471198516322e-26,6.288
1.191488511033293e-26,1.2033471198516322e-26,6.292
1.191488511033293e-26,1.2033471198516322e-26,6.296
1.191488511033293e-26,1.2033471198516322e-26,6.3
1.191488511033293e-26,1.2033471198516322e-26,6.304
1.191488511033293e-26,1.2033471198516322e-26,6.308
1.191488511033293e-26,1.2033471198516322e-26,6.312
1.191488511033293e-26,1.2033471198516322e-26,6.316
1.191488511033293e-26,1.2033471198516322e-26,6.32
1.191488511033293e-26,1.2033471198516322e-26,6.324
1.191488511033293e-26,1.2033471198516322e-26,6.328
1.191488511033293e-26,1.2033471198516322e-26,6.332
1.191488511033293e-26,1.2033471198516322e-26,6.336
1.191488511033293e-26,1.2033471198516322e-26,6.34
1.191488511033293e-26,1.2033471198516322e-26,6.344
1.191488511033293e-26,1.2033471198516322e-26,6.348
1.191488511033293e-26,1.2033471198516322e-26,6.352
1.191488511033293e-26,1.2033471198516322e-26,6.356
1.191488511033293e-26,1.2033471198516322e-26,6.36
1.191488511033293e-26,1.2033471198516322e-26,6.364
1.191488511033293e-26,1.2033471198516322e-26,6.368
1.191488511033293e-26,1.2033471198516322e-26,6.372
1.191488511033293e-26,1.2033471198516322e-26,6.376
1.191488511033293e-26,1.2033471198516322e-26,6.38
1.191488511033293e-26,1.2033471198516322e-26,6.384
1.191488511033293e-26,1.2033471198516322e-26,6.388
1.191488511033293e-26,1.2033471198516322e-26,6.392
1.191488511033293e-26,1.2033471198516322e-26,6.396
1.191488511033293e-26,1.2033471198516322e-26,6.4
1.191488511033293e-26,1.2033471198516322e-26,6.404
1.191488511033293e-26,1.2033471198516322e-26,6.408
1.191488511033293e-26,1.2033471198516322e-26,6.412
1.191488511033293e-26,1.2033471198516322e-26,6.416
1.191488511033293e-26,1.2033471198516322e-26,6.42
1.191488511033293e-26,1.2033471198516322e-26,6.424
1.191488511033293e-26,1.2033471198516322e-26,6.428
1.191488511033293e-26,1.2033471198516322e-26,6.432
1.191488511033293e-26,1.2033471198516322e-26,6.436
1.191488511033293e-26,1.2033471198516322e-26,6.44
1.191488511033293e-26,1.2033471198516322e-26,6.444
1.191488511033293e-26,1.2033471198516322e-26,6.448
1.191488511033293e-26,1.2033471198516322e-26,6.452
1.191488511033293e-26,1.2033471198516322e-26,6.456
1.191488511033293e-26,1.2033471198516322e-26,6.46
1.191488511033293e-26,1.2033471198516322e-26,6.464
1.191488511033293e-26,1.2033471198516322e-26,6.468
1.191488511033293e-26,1.2033471198516322e-26,6.472
1.191488511033293e-26,1.2033471198516322e-26,6.476
1.191488511033293e-26,1.2033471198516322e-26,6.48
1.191488511033293e-26,1.2033471198516322e-26,6.484
1.191488511033293e-26,1.2033471198516322e-26,6.488
1.191488511033293e-26,1.2033471198516322e-26,6.492
1.191488511033293e-26,1.2033471198516322e-26,6.496
1.191488511033293e-26,1.2033471198516322e-26,6.5
1.191488511033293e-26,1.2033471198516322e-26,6.5040000000000004
1.191488511033293e-26,1.2033471198516322e-26,6.508
1.191488511033293e-26,1.2033471198516322e-26,6.5120000000000005
1.191488511033293e-26,1.2033471198516322e-26,6.516
1.191488511033293e-26,1.2033471198516322e-26,6.5200000000000005
1.191488511033293e-26,1.2033471198516322e-26,6.524
1.191488511033293e-26,1.2033471198516322e-26,6.5280000000000005
1.191488511033293e-26,1.2033471198516322e-26,6.532
1.191488511033293e-26,1.2033471198516322e-26,6.5360000000000005
1.191488511033293e-26,1.2033471198516322e-26,6.54
1.191488511033293e-26,1.2033471198516322e-26,6.5440000000000005
1.191488511033293e-26,1.2033471198516322e-26,6.548
1.191488511033293e-26,1.2033471198516322e-26,6.5520000000000005
1.191488511033293e-26,1.2033471198516322e-26,6.556
1.191488511033293e-26,1.2033471198516322e-26,6.5600000000000005
1.191488511033293e-26,1.2033471198516322e-26,6.564
1.191488511033293e-26,1.2033471198516322e-26,6.5680000000000005
1.191488511033293e-26,1.2033471198516322e-26,6.572
1.191488511033293e-26,1.2033471198516322e-26,6.5760000000000005
1.191488511033293e-26,1.2033471198516322e-26,6.58
1.191488511033293e-26,1.2033471198516322e-26,6.5840000000000005
1.191488511033293e-26,1.2033471198516322e-26,6.588
1.191488511033293e-26,1.2033471198516322e-26,6.5920000000000005
1.191488511033293e-26,1.2033471198516322e-26,6.596
1.191488511033293e-26,1.2033471198516322e-26,6.6000000000000005
1.191488511033293e-26,1.2033471198516322e-26,6.604
1.191488511033293e-26,1.2033471198516322e-26,6.6080000000000005
1.191488511033293e-26,1.2033471198516322e-26,6.612
1.191488511033293e-26,1.2033471198516322e-26,6.6160000000000005
1.191488511033293e-26,1.2033471198516322e-26,6.62
1.191488511033293e-26,1.2033471198516322e-26,6.6240000000000006
1.191488511033293e-26,1.2033471198516322e-26,6.628
1.191488511033293e-26,1.2033471198516322e-26,6.632000000000001
1.191488511033293e-26,1.2033471198516322e-26,6.636
1.191488511033293e-26,1.2033471198516322e-26,6.640000000000001
1.191488511033293e-26,1.2033471198516322e-26,6.644
1.191488511033293e-26,1.2033471198516322e-26,6.648000000000001
1.191488511033293e-26,1.2033471198516322e-26,6.652
1.191488511033293e-26,1.2033471198516322e-26,6.656000000000001
1.191488511033293e-26,1.2033471198516322e-26,6.66
1.191488511033293e-26,1.2033471198516322e-26,6.664
1.191488511033293e-26,1.2033471198516322e-26,6.668
1.191488511033293e-26,1.2033471198516322e-26,6.672
1.191488511033293e-26,1.2033471198516322e-26,6.676
1.191488511033293e-26,1.2033471198516322e-26,6.68
1.191488511033293e-26,1.2033471198516322e-26,6.684
1.191488511033293e-26,1.2033471198516322e-26,6.688
1.191488511033293e-26,1.2033471198516322e-26,6.692
1.191488511033293e-26,1.2033471198516322e-26,6.696
1.191488511033293e-26,1.2033471198516322e-26,6.7
1.191488511033293e-26,1.2033471198516322e-26,6.704
1.191488511033293e-26,1.2033471198516322e-26,6.708
1.191488511033293e-26,1.2033471198516322e-26,6.712
1.191488511033293e-26,1.2033471198516322e-26,6.716
1.191488511033293e-26,1.2033471198516322e-26,6.72
1.191488511033293e-26,1.2033471198516322e-26,6.724
1.191488511033293e-26,1.2033471198516322e-26,6.728
1.191488511033293e-26,1.2033471198516322e-26,6.732
1.191488511033293e-26,1.2033471198516322e-26,6.736
1.191488511033293e-26,1.2033471198516322e-26,6.74
1.191488511033293e-26,1.2033471198516322e-26,6.744
1.191488511033293e-26,1.2033471198516322e-26,6.748
1.191488511033293e-26,1.2033471198516322e-26,6.752
1.191488511033293e-26,1.2033471198516322e-26,6.756
1.191488511033293e-26,1.2033471198516322e-26,6.76
1.191488511033293e-26,1.2033471198516322e-26,6.764
1.191488511033293e-26,1.2033471198516322e-26,6.768
1.191488511033293e-26,1.2033471198516322e-26,6.772
1.191488511033293e-26,1.2033471198516322e-26,6.776
1.191488511033293e-26,1.2033471198516322e-26,6.78
1.191488511033293e-26,1.2033471198516322e-26,6.784
1.191488511033293e-26,1.2033471198516322e-26,6.788
1.191488511033293e-26,1.2033471198516322e-26,6.792
1.191488511033293e-26,1.2033471198516322e-26,6.796
1.191488511033293e-26,1.2033471198516322e-26,6.8
1.191488511033293e-26,1.2033471198516322e-26,6.804
1.191488511033293e-26,1.2033471198516322e-26,6.808
1.191488511033293e-26,1.2033471198516322e-26,6.812
1.191488511033293e-26,1.2033471198516322e-26,6.816
1.191488511033293e-26,1.2033471198516322e-26,6.82
1.191488511033293e-26,1.2033471198516322e-26,6.824
1.191488511033293e-26,1.2033471198516322e-26,6.828
1.191488511033293e-26,1.2033471198516322e-26,6.832
1.191488511033293e-26,1.2033471198516322e-26,6.836
1.191488511033293e-26,1.2033471198516322e-26,6.84
1.191488511033293e-26,1.2033471198516322e-26,6.844
1.191488511033293e-26,1.2033471198516322e-26,6.848
1.191488511033293e-26,1.2033471198516322e-26,6.852
1.191488511033293e-26,1.2033471198516322e-26,6.856
1.191488511033293e-26,1.2033471198516322e-26,6.86
1.191488511033293e-26,1.2033471198516322e-26,6.864
1.191488511033293e-26,1.2033471198516322e-26,6.868
1.191488511033293e-26,1.2033471198516322e-26,6.872
1.191488511033293e-26,1.2033471198516322e-26,6.876
1.191488511033293e-26,1.2033471198516322e-26,6.88
1.191488511033293e-26,1.2033471198516322e-26,6.884
1.191488511033293e-26,1.2033471198516322e-26,6.888
1.191488511033293e-26,1.2033471198516322e-26,6.892
1.191488511033293e-26,1.2033471198516322e-26,6.896
1.191488511033293e-26,1.2033471198516322e-26,6.9
1.191488511033293e-26,1.2033471198516322e-26,6.904
1.191488511033293e-26,1.2033471198516322e-26,6.908
1.191488511033293e-26,1.2033471198516322e-26,6.912
1.191488511033293e-26,1.2033471198516322e-26,6.916
1.191488511033293e-26,1.2033471198516322e-26,6.92
1.191488511033293e-26,1.2033471198516322e-26,6.924
1.191488511033293e-26,1.2033471198516322e-26,6.928
1.191488511033293e-26,1.2033471198516322e-26,6.932
1.191488511033293e-26,1.2033471198516322e-26,6.936
1.191488511033293e-26,1.2033471198516322e-26,6.94
1.191488511033293e-26,1.2033471198516322e-26,6.944
1.191488511033293e-26,1.2033471198516322e-26,6.948
1.191488511033293e-26,1.2033471198516322e-26,6.952
1.191488511033293e-26,1.2033471198516322e-26,6.956
1.191488511033293e-26,1.2033471198516322e-26,6.96
1.191488511033293e-26,1.2033471198516322e-26,6.964
1.191488511033293e-26,1.2033471198516322e-26,6.968
1.191488511033293e-26,1.2033471198516322e-26,6.972
1.191488511033293e-26,1.2033471198516322e-26,6.976
1.191488511033293e-26,1.2033471198516322e-26,6.98
1.191488511033293e-26,1.2033471198516322e-26,6.984
1.191488511033293e-26,1.2033471198516322e-26,6.988
1.191488511033293e-26,1.2033471198516322e-26,6.992
1.191488511033293e-26,1.2033471198516322e-26,6.996
1.191488511033293e-26,1.2033471198516322e-26,7.0
1.191488511033293e-26,1.2033471198516322e-26,7.0040000000000004
1.191488511033293e-26,1.2033471198516322e-26,7.008
1.191488511033293e-26,1.2033471198516322e-26,7.0120000000000005
1.191488511033293e-26,1.2033471198516322e-26,7.016
1.191488511033293e-26,1.2033471198516322e-26,7.0200000000000005
1.191488511033293e-26,1.2033471198516322e-26,7.024
1.191488511033293e-26,1.2033471198516322e-26,7.0280000000000005
1.191488511033293e-26,1.2033471198516322e-26,7.032
1.191488511033293e-26,1.2033471198516322e-26,7.0360000000000005
1.191488511033293e-26,1.2033471198516322e-26,7.04
1.191488511033293e-26,1.2033471198516322e-26,7.0440000000000005
1.191488511033293e-26,1.2033471198516322e-26,7.048
1.191488511033293e-26,1.2033471198516322e-26,7.0520000000000005
1.191488511033293e-26,1.2033471198516322e-26,7.056
1.191488511033293e-26,1.2033471198516322e-26,7.0600000000000005
1.191488511033293e-26,1.2033471198516322e-26,7.064
1.191488511033293e-26,1.2033471198516322e-26,7.0680000000000005
1.191488511033293e-26,1.2033471198516322e-26,7.072
1.191488511033293e-26,1.2033471198516322e-26,7.0760000000000005
1.191488511033293e-26,1.2033471198516322e-26,7.08
1.191488511033293e-26,1.2033471198516322e-26,7.0840000000000005
1.191488511033293e-26,1.2033471198516322e-26,7.088
1.191488511033293e-26,1.2033471198516322e-26,7.0920000000000005
1.191488511033293e-26,1.2033471198516322e-26,7.096
1.191488511033293e-26,1.2033471198516322e-26,7.1000000000000005
1.191488511033293e-26,1.2033471198516322e-26,7.104
1.191488511033293e-26,1.2033471198516322e-26,7.1080000000000005
1.191488511033293e-26,1.2033471198516322e-26,7.112
1.191488511033293e-26,1.2033471198516322e-26,7.1160000000000005
1.191488511033293e-26,1.2033471198516322e-26,7.12
1.191488511033293e-26,1.2033471198516322e-26,7.1240000000000006
1.191488511033293e-26,1.2033471198516322e-26,7.128
1.191488511033293e-26,1.2033471198516322e-26,7.132000000000001
1.191488511033293e-26,1.2033471198516322e-26,7.136
1.191488511033293e-26,1.2033471198516322e-26,7.140000000000001
1.191488511033293e-26,1.2033471198516322e-26,7.144
1.191488511033293e-26,1.2033471198516322e-26,7.148000000000001
1.191488511033293e-26,1.2033471198516322e-26,7.152
1.191488511033293e-26,1.2033471198516322e-26,7.156000000000001
1.191488511033293e-26,1.2033471198516322e-26,7.16
1.191488511033293e-26,1.2033471198516322e-26,7.164000000000001
1.191488511033293e-26,1.2033471198516322e-26,7.168
1.191488511033293e-26,1.2033471198516322e-26,7.172
1.191488511033293e-26,1.2033471198516322e-26,7.176
1.191488511033293e-26,1.2033471198516322e-26,7.18
1.191488511033293e-26,1.2033471198516322e-26,7.184
1.191488511033293e-26,1.2033471198516322e-26,7.188
1.191488511033293e-26,1.2033471198516322e-26,7.192
1.191488511033293e-26,1.2033471198516322e-26,7.196
1.191488511033293e-26,1.2033471198516322e-26,7.2
1.191488511033293e-26,1.2033471198516322e-26,7.204
1.191488511033293e-26,1.2033471198516322e-26,7.208
1.191488511033293e-26,1.2033471198516322e-26,7.212
1.191488511033293e-26,1.2033471198516322e-26,7.216
1.191488511033293e-26,1.2033471198516322e-26,7.22
1.191488511033293e-26,1.2033471198516322e-26,7.224
1.191488511033293e-26,1.2033471198516322e-26,7.228
1.191488511033293e-26,1.2033471198516322e-26,7.232
1.191488511033293e-26,1.2033471198516322e-26,7.236
1.191488511033293e-26,1.2033471198516322e-26,7.24
1.191488511033293e-26,1.2033471198516322e-26,7.244
1.191488511033293e-26,1.2033471198516322e-26,7.248
1.191488511033293e-26,1.2033471198516322e-26,7.252
1.191488511033293e-26,1.2033471198516322e-26,7.256
1.191488511033293e-26,1.2033471198516322e-26,7.26
1.191488511033293e-26,1.2033471198516322e-26,7.264
1.191488511033293e-26,1.2033471198516322e-26,7.268
1.191488511033293e-26,1.2033471198516322e-26,7.272
1.191488511033293e-26,1.2033471198516322e-26,7.276
1.191488511033293e-26,1.2033471198516322e-26,7.28
1.191488511033293e-26,1.2033471198516322e-26,7.284
1.191488511033293e-26,1.2033471198516322e-26,7.288
1.191488511033293e-26,1.2033471198516322e-26,7.292
1.191488511033293e-26,1.2033471198516322e-26,7.296
1.191488511033293e-26,1.2033471198516322e-26,7.3
1.191488511033293e-26,1.2033471198516322e-26,7.304
1.191488511033293e-26,1.2033471198516322e-26,7.308
1.191488511033293e-26,1.2033471198516322e-26,7.312
1.191488511033293e-26,1.2033471198516322e-26,7.316
1.191488511033293e-26,1.2033471198516322e-26,7.32
1.191488511033293e-26,1.2033471198516322e-26,7.324
1.191488511033293e-26,1.2033471198516322e-26,7.328
1.191488511033293e-26,1.2033471198516322e-26,7.332
1.191488511033293e-26,1.2033471198516322e-26,7.336
1.191488511033293e-26,1.2033471198516322e-26,7.34
1.191488511033293e-26,1.2033471198516322e-26,7.344
1.191488511033293e-26,1.2033471198516322e-26,7.348
1.191488511033293e-26,1.2033471198516322e-26,7.352
1.191488511033293e-26,1.2033471198516322e-26,7.356
1.191488511033293e-26,1.2033471198516322e-26,7.36
1.191488511033293e-26,1.2033471198516322e-26,7.364
1.191488511033293e-26,1.2033471198516322e-26,7.368
1.191488511033293e-26,1.2033471198516322e-26,7.372
1.191488511033293e-26,1.2033471198516322e-26,7.376
1.191488511033293e-26,1.2033471198516322e-26,7.38
1.191488511033293e-26,1.2033471198516322e-26,7.384
1.191488511033293e-26,1.2033471198516322e-26,7.388
1.191488511033293e-26,1.2033471198516322e-26,7.392
1.191488511033293e-26,1.2033471198516322e-26,7.396
1.191488511033293e-26,1.2033471198516322e-26,7.4
1.191488511033293e-26,1.2033471198516322e-26,7.404
1.191488511033293e-26,1.2033471198516322e-26,7.408
1.191488511033293e-26,1.2033471198516322e-26,7.412
1.191488511033293e-26,1.2033471198516322e-26,7.416
1.191488511033293e-26,1.2033471198516322e-26,7.42
1.191488511033293e-26,1.2033471198516322e-26,7.424
1.191488511033293e-26,1.2033471198516322e-26,7.428
1.191488511033293e-26,1.2033471198516322e-26,7.432
1.191488511033293e-26,1.2033471198516322e-26,7.436
1.191488511033293e-26,1.2033471198516322e-26,7.44
1.191488511033293e-26,1.2033471198516322e-26,7.444
1.191488511033293e-26,1.2033471198516322e-26,7.448
1.191488511033293e-26,1.2033471198516322e-26,7.452
1.191488511033293e-26,1.2033471198516322e-26,7.456
1.191488511033293e-26,1.2033471198516322e-26,7.46
1.191488511033293e-26,1.2033471198516322e-26,7.464
1.191488511033293e-26,1.2033471198516322e-26,7.468
1.191488511033293e-26,1.2033471198516322e-26,7.472
1.191488511033293e-26,1.2033471198516322e-26,7.476
1.191488511033293e-26,1.2033471198516322e-26,7.48
1.191488511033293e-26,1.2033471198516322e-26,7.484
1.191488511033293e-26,1.2033471198516322e-26,7.488
1.191488511033293e-26,1.2033471198516322e-26,7.492
1.191488511033293e-26,1.2033471198516322e-26,7.496
1.191488511033293e-26,1.2033471198516322e-26,7.5
1.191488511033293e-26,1.2033471198516322e-26,7.5040000000000004
1.191488511033293e-26,1.2033471198516322e-26,7.508
1.191488511033293e-26,1.2033471198516322e-26,7.5120000000000005
1.191488511033293e-26,1.2033471198516322e-26,7.516
1.191488511033293e-26,1.2033471198516322e-26,7.5200000000000005
1.191488511033293e-26,1.2033471198516322e-26,7.524
1.191488511033293e-26,1.2033471198516322e-26,7.5280000000000005
1.191488511033293e-26,1.2033471198516322e-26,7.532
1.191488511033293e-26,1.2033471198516322e-26,7.5360000000000005
1.191488511033293e-26,1.2033471198516322e-26,7.54
1.191488511033293e-26,1.2033471198516322e-26,7.5440000000000005
1.191488511033293e-26,1.2033471198516322e-26,7.548
1.191488511033293e-26,1.2033471198516322e-26,7.5520000000000005
1.191488511033293e-26,1.2033471198516322e-26,7.556
1.191488511033293e-26,1.2033471198516322e-26,7.5600000000000005
1.191488511033293e-26,1.2033471198516322e-26,7.564
1.191488511033293e-26,1.2033471198516322e-26,7.5680000000000005
1.191488511033293e-26,1.2033471198516322e-26,7.572
1.191488511033293e-26,1.2033471198516322e-26,7.5760000000000005
1.191488511033293e-26,1.2033471198516322e-26,7.58
1.191488511033293e-26,1.2033471198516322e-26,7.5840000000000005
1.191488511033293e-26,1.2033471198516322e-26,7.588
1.191488511033293e-26,1.2033471198516322e-26,7.5920000000000005
1.191488511033293e-26,1.2033471198516322e-26,7.596
1.191488511033293e-26,1.2033471198516322e-26,7.6000000000000005
1.191488511033293e-26,1.2033471198516322e-26,7.604
1.191488511033293e-26,1.2033471198516322e-26,7.6080000000000005
1.191488511033293e-26,1.2033471198516322e-26,7.612
1.191488511033293e-26,1.2033471198516322e-26,7.6160000000000005
1.191488511033293e-26,1.2033471198516322e-26,7.62
1.191488511033293e-26,1.2033471198516322e-26,7.6240000000000006
1.191488511033293e-26,1.2033471198516322e-26,7.628
1.191488511033293e-26,1.2033471198516322e-26,7.632000000000001
1.191488511033293e-26,1.2033471198516322e-26,7.636
1.191488511033293e-26,1.2033471198516322e-26,7.640000000000001
1.191488511033293e-26,1.2033471198516322e-26,7.644
1.191488511033293e-26,1.2033471198516322e-26,7.648000000000001
1.191488511033293e-26,1.2033471198516322e-26,7.652
1.191488511033293e-26,1.2033471198516322e-26,7.656000000000001
1.191488511033293e-26,1.2033471198516322e-26,7.66
1.191488511033293e-26,1.2033471198516322e-26,7.664000000000001
1.191488511033293e-26,1.2033471198516322e-26,7.668
1.191488511033293e-26,1.2033471198516322e-26,7.672000000000001
1.191488511033293e-26,1.2033471198516322e-26,7.676
1.191488511033293e-26,1.2033471198516322e-26,7.68
1.191488511033293e-26,1.2033471198516322e-26,7.684
1.191488511033293e-26,1.2033471198516322e-26,7.688
1.191488511033293e-26,1.2033471198516322e-26,7.692
1.191488511033293e-26,1.2033471198516322e-26,7.696
1.191488511033293e-26,1.2033471198516322e-26,7.7
1.191488511033293e-26,1.2033471198516322e-26,7.704
1.191488511033293e-26,1.2033471198516322e-26,7.708
1.191488511033293e-26,1.2033471198516322e-26,7.712
1.191488511033293e-26,1.2033471198516322e-26,7.716
1.191488511033293e-26,1.2033471198516322e-26,7.72
1.191488511033293e-26,1.2033471198516322e-26,7.724
1.191488511033293e-26,1.2033471198516322e-26,7.728
1.191488511033293e-26,1.2033471198516322e-26,7.732
1.191488511033293e-26,1.2033471198516322e-26,7.736
1.191488511033293e-26,1.2033471198516322e-26,7.74
1.191488511033293e-26,1.2033471198516322e-26,7.744
1.191488511033293e-26,1.2033471198516322e-26,7.748
1.191488511033293e-26,1.2033471198516322e-26,7.752
1.191488511033293e-26,1.2033471198516322e-26,7.756
1.191488511033293e-26,1.2033471198516322e-26,7.76
1.191488511033293e-26,1.2033471198516322e-26,7.764
1.191488511033293e-26,1.2033471198516322e-26,7.768
1.191488511033293e-26,1.2033471198516322e-26,7.772
1.191488511033293e-26,1.2033471198516322e-26,7.776
1.191488511033293e-26,1.2033471198516322e-26,7.78
1.191488511033293e-26,1.2033471198516322e-26,7.784
1.191488511033293e-26,1.2033471198516322e-26,7.788
1.191488511033293e-26,1.2033471198516322e-26,7.792
1.191488511033293e-26,1.2033471198516322e-26,7.796
1.191488511033293e-26,1.2033471198516322e-26,7.8
1.191488511033293e-26,1.2033471198516322e-26,7.804
1.191488511033293e-26,1.2033471198516322e-26,7.808
1.191488511033293e-26,1.2033471198516322e-26,7.812
1.191488511033293e-26,1.2033471198516322e-26,7.816
1.191488511033293e-26,1.2033471198516322e-26,7.82
1.191488511033293e-26,1.2033471198516322e-26,7.824
1.191488511033293e-26,1.2033471198516322e-26,7.828
1.191488511033293e-26,1.2033471198516322e-26,7.832
1.191488511033293e-26,1.2033471198516322e-26,7.836
1.191488511033293e-26,1.2033471198516322e-26,7.84
1.191488511033293e-26,1.2033471198516322e-26,7.844
1.191488511033293e-26,1.2033471198516322e-26,7.848
1.191488511033293e-26,1.2033471198516322e-26,7.852
1.191488511033293e-26,1.2033471198516322e-26,7.856
1.191488511033293e-26,1.2033471198516322e-26,7.86
1.191488511033293e-26,1.2033471198516322e-26,7.864
1.191488511033293e-26,1.2033471198516322e-26,7.868
1.191488511033293e-26,1.2033471198516322e-26,7.872
1.191488511033293e-26,1.2033471198516322e-26,7.876
1.191488511033293e-26,1.2033471198516322e-26,7.88
1.191488511033293e-26,1.2033471198516322e-26,7.884
1.191488511033293e-26,1.2033471198516322e-26,7.888
1.191488511033293e-26,1.2033471198516322e-26,7.892
1.191488511033293e-26,1.2033471198516322e-26,7.896
1.191488511033293e-26,1.2033471198516322e-26,7.9
1.191488511033293e-26,1.2033471198516322e-26,7.904
1.191488511033293e-26,1.2033471198516322e-26,7.908
1.191488511033293e-26,1.2033471198516322e-26,7.912
1.191488511033293e-26,1.2033471198516322e-26,7.916
1.191488511033293e-26,1.2033471198516322e-26,7.92
1.191488511033293e-26,1.2033471198516322e-26,7.924
1.191488511033293e-26,1.2033471198516322e-26,7.928
1.191488511033293e-26,1.2033471198516322e-26,7.932
1.191488511033293e-26,1.2033471198516322e-26,7.936
1.191488511033293e-26,1.2033471198516322e-26,7.94
1.191488511033293e-26,1.2033471198516322e-26,7.944
1.191488511033293e-26,1.2033471198516322e-26,7.948
1.191488511033293e-26,1.2033471198516322e-26,7.952
1.191488511033293e-26,1.2033471198516322e-26,7.956
1.191488511033293e-26,1.2033471198516322e-26,7.96
1.191488511033293e-26,1.2033471198516322e-26,7.964
1.191488511033293e-26,1.2033471198516322e-26,7.968
1.191488511033293e-26,1.2033471198516322e-26,7.972
1.191488511033293e-26,1.2033471198516322e-26,7.976
1.191488511033293e-26,1.2033471198516322e-26,7.98
1.191488511033293e-26,1.2033471198516322e-26,7.984
1.191488511033293e-26,1.2033471198516322e-26,7.988
1.191488511033293e-26,1.2033471198516322e-26,7.992
1.191488511033293e-26,1.2033471198516322e-26,7.996


==> img/data/goal50staz.csv <==
v_g,v_m,t
0.15834136924331005,0.15833150155597012,0.0
0.10589279336614307,0.10580504280240219,0.004
0.07088772809678673,0.07076028038152932,0.008
0.047483082917300086,0.047342810294646286,0.012
0.031818221601884786,0.03168232470527704,0.016
0.021327828872761974,0.021205666504774588,0.02
0.014299893403403144,0.014195353829055167,0.024
0.009590063381587384,0.009503681752506273,0.028
0.006432825066384942,0.006363308380769906,0.032
0.004315825636396846,0.004261037004045877,0.036000000000000004
0.002896003903110064,0.002853553583924528,0.04
0.0019435657967971113,0.0019111416243437378,0.044
0.0013045365992729837,0.0012800697414510455,0.048
0.0008757141447545013,0.0008574449009155745,0.052000000000000005
0.0005879084035072928,0.0005743926558221751,0.056
0.00039472097754055516,0.0003848044607494287,0.06
0.00026503058369403953,0.0002578092329073232,0.064
0.0001779587373554721,0.0001727358832485976,0.068
0.00011949591309515897,0.0001157419775344525,0.07200000000000001
8.02399657450319e-05,7.755716740093986e-05,0.076
5.387985342697651e-05,5.197257642129218e-05,0.08
3.6178815992809704e-05,3.4829440614676955e-05,0.084
2.429231405147222e-05,2.3341968238347963e-05,0.088
1.631039268262813e-05,1.564393589396218e-05,0.092
1.0950544094708965e-05,1.0485063786613815e-05,0.096
7.3515376366402675e-06,7.027673986583922e-06,0.1
4.935012039070969e-06,4.710496790565785e-06,0.10400000000000001
3.312554182789808e-06,3.157443630000343e-06,0.108
2.2233119950811195e-06,2.1164965134333805e-06,0.112
1.492103457315517e-06,1.4187694160427848e-06,0.116
1.0012846359656787e-06,9.510812054801086e-07,0.12
6.718555011632455e-07,6.375791744630898e-07,0.124
4.5076924976205514e-07,4.274257304886755e-07,0.128
3.024084126179741e-07,2.865474558422106e-07,0.132
2.0285995386487037e-07,1.9210611995543717e-07,0.136
1.3607042041867689e-07,1.2879352399371253e-07,0.14
9.126377499620092e-08,8.634843894037292e-08,0.14400000000000002
6.120726448075564e-08,5.7892467991439756e-08,0.148
4.104686960634945e-08,3.881469976202897e-08,0.152
2.7525323927255355e-08,2.60241465681773e-08,0.156
1.845708100189241e-08,1.7448672803547345e-08,0.16
1.2375840001086154e-08,1.169912848386574e-08,0.164
8.297942262599201e-09,7.844213425895391e-09,0.168
5.563565731312865e-09,5.259562139891844e-09,0.17200000000000001
3.7301492802174386e-09,3.526578182504887e-09,0.176
2.5008775998915957e-09,2.364615624343862e-09,0.18
1.6766980069987896e-09,1.5855139737156963e-09,0.184
1.1241291584696293e-09,1.0631180564428814e-09,0.188
7.536662294353427e-10,7.128437220208918e-10,0.192
5.05295737163981e-10,4.779783176153579e-10,0.196
3.3878014500803613e-10,3.204961524629198e-10,0.2
2.2714217080978317e-10,2.149007974507236e-10,0.20400000000000001
1.5229535907529559e-10,1.4409659916001962e-10,0.20800000000000002
1.0211417136331765e-10,9.662064003527368e-11,0.212
6.846947649177511e-11,6.478680760503361e-11,0.216
4.5911412038834676e-11,4.34413972686606e-11,0.22
3.0786320943285454e-11,2.912873314229683e-11,0.224
2.064472696147833e-11,1.9531703251807902e-11,0.228
1.3844437103380921e-11,1.3096627530516866e-11,0.232
9.284462689163432e-12,8.781724501352593e-12,0.23600000000000002
6.226642916907642e-12,5.888453249187008e-12,0.24
4.176063810371996e-12,3.948424481440731e-12,0.244
2.8008921667401365e-12,2.6475714510132553e-12,0.248
1.878632005900234e-12,1.7753044435752075e-12,0.252
1.260093997203042e-12,1.1904175337624418e-12,0.256
8.452395040134545e-13,7.98228282192212e-13,0.26
5.669854178712227e-13,5.352494045018274e-13,0.264
3.8034600165458327e-13,3.5891077393964056e-13,0.268
2.5515277402687625e-13,2.406677730073872e-13,0.272
1.7117323574321284e-13,1.613802722862731e-13,0.276
1.1483790414553057e-13,1.0821412264516164e-13,0.28
7.70456682166038e-14,7.256352934588187e-14,0.28400000000000003
5.1692139440326846e-14,4.8657950342970255e-14,0.28800000000000003
3.4682772759208176e-14,3.262798313312181e-14,0.292
2.327103965771871e-14,2.1879013887831566e-14,0.296
1.5614569369967327e-14,1.467122858104922e-14,0.3
1.0477459485053337e-14,9.837995113633566e-15,0.304
7.030612655050256e-15,6.5970271339865365e-15,0.308
4.717815792072326e-15,4.4237610500984464e-15,0.312
3.1659120829390755e-15,2.9664493729571512e-15,0.316
2.1245466132390558e-15,1.98922663717616e-15,0.32
1.4257479910161577e-15,1.3339322505377913e-15,0.324
9.568150132985053e-16,8.945107696550133e-16,0.328
6.42127959341089e-16,5.998459850100333e-16,0.332
4.3094642300112984e-16,4.022503001420837e-16,0.336
2.8922298922470425e-16,2.69746276391501e-16,0.34
1.941108888549413e-16,1.8089101375352306e-16,0.34400000000000003
1.302789526233785e-16,1.21305625528934e-16,0.34800000000000003
8.743908260461516e-17,8.134806862528706e-17,0.352
5.868722715002326e-17,5.455264753063959e-17,0.356
3.939017745224552e-17,3.658361476160247e-17,0.36
2.6438591867910956e-17,2.4533499758391188e-17,0.364
1.774575334299562e-17,1.6452595089776324e-17,0.368
1.1911213439671978e-17,1.1033447431721552e-17,0.372
7.995078744152585e-18,7.399287060817768e-18,0.376
5.366540259418068e-18,4.962154272504063e-18,0.38
3.6022238131999646e-18,3.3277624044125153e-18,0.384
2.4179726886618206e-18,2.231700738302501e-18,0.388
1.6230662022303381e-18,1.4966530629475836e-18,0.392
1.089494296832707e-18,1.0037089503941272e-18,0.396
7.313365703445919e-19,6.73125216745028e-19,0.4
4.909225311889608e-19,4.514246289146517e-19,0.404
3.295427028903517e-19,3.027442403362629e-19,0.40800000000000003
2.212143030668396e-19,2.0303348402136996e-19,0.41200000000000003
1.4849684294990589e-19,1.361634261977023e-19,0.41600000000000004
9.968354032058578e-20,9.131753819676191e-20,0.42
6.691626069808816e-20,6.124190845426596e-20,0.424
4.49201886997498e-20,4.107181901125975e-20,0.428
3.015455813056302e-20,2.7544807558559405e-20,0.432
2.0242564073009972e-20,1.8472940482555482e-20,0.436
1.3588736759522346e-20,1.2388899467377018e-20,0.44
9.122071976939605e-21,8.30863454122226e-21,0.444
6.123622788773014e-21,5.572203330357667e-21,0.448
4.11077539541149e-21,3.737010924670121e-21,0.452
2.759556431478191e-21,2.5062366898961615e-21,0.456
1.852486039779681e-21,1.6808150710416422e-21,0.46
1.2435714318289685e-21,1.1272440208666742e-21,0.464
8.348080505340012e-22,7.5599066662156775e-22,0.468
5.604059537583211e-22,5.07008817239642e-22,0.47200000000000003
3.7620065192537587e-22,3.4002862820773526e-22,0.47600000000000003
2.5254388542484517e-22,2.280432403688957e-22,0.48
1.6953346903637682e-22,1.5293985400986703e-22,0.484
1.1380904005230672e-22,1.0257164838002794e-22,0.488
7.640158726068534e-23,6.879226342172038e-23,0.492
5.1290226882943794e-23,4.6138115085863795e-23,0.496
3.4433148345840816e-23,3.0945180853667576e-23,0.5
2.311713226225895e-23,2.0756020124596788e-23,0.504
1.5520811242378322e-23,1.3922613260273507e-23,0.508
1.0421479413407014e-23,9.339860684551792e-24,0.512
6.998408846944774e-24,6.266417941016056e-24,0.516
4.700517542387558e-24,4.205207101190451e-24,0.52
3.1579780302710512e-24,2.8228487466835117e-24,0.524
2.1225001196450222e-24,1.8957784462667453e-24,0.528
1.4274079707852448e-24,1.2740365261267928e-24,0.532
9.607729117343294e-25,8.57075875721605e-25,0.536
6.475873861810439e-25,5.774623659584794e-25,0.54
4.373176563449048e-25,3.8992046166208666e-25,0.544
2.9617469454642405e-25,2.641495443354151e-25,0.548
2.0143646667725277e-25,1.7979232683216232e-25,0.552
1.378225962849352e-25,1.2321237355914377e-25,0.556
9.514092931705582e-26,8.528664626312212e-26,0.56
6.649310632613758e-26,5.98372658836653e-26,0.5640000000000001
4.7255112421848093e-26,4.278177637894748e-26,0.5680000000000001
3.435665025560659e-26,3.134153810596925e-26,0.5720000000000001
2.5687299575969227e-26,2.3672177515614956e-26,0.5760000000000001
1.9865236609668963e-26,1.8522127634806076e-26,0.58
1.595621779774441e-26,1.5076469474727578e-26,0.584
1.333448712885733e-26,1.2758392297488639e-26,0.588
1.1574501864598145e-26,1.1202470259927995e-26,0.592
1.038223796380833e-26,1.0150607871305865e-26,0.596
9.591139837131623e-27,9.457332569182532e-27,0.6
9.057036222259828e-27,8.992426103236555e-27,0.604
8.711127694959871e-27,8.676256415122796e-27,0.608
8.469294321709228e-27,8.461289505550832e-27,0.612
8.310583866338684e-27,8.326541810342216e-27,0.616
8.197252535789624e-27,8.217013871946157e-27,0.62
8.125580131492237e-27,8.165096723105054e-27,0.624
8.072754130095009e-27,8.116105014857419e-27,0.628
8.036478368138877e-27,8.082712532720266e-27,0.632
8.018586885226781e-27,8.072849955130334e-27,0.636
8.003982033828334e-27,8.058889462860407e-27,0.64
7.997830018783442e-27,8.050724184553869e-27,0.644
7.994613607778758e-27,8.046625164280694e-27,0.648
7.988836640656151e-27,8.044740672952074e-27,0.652
7.985218364307254e-27,8.039764590001417e-27,0.656
7.981356526742992e-27,8.042229505881094e-27,0.66
7.979275896862254e-27,8.033614203486832e-27,0.664
7.979373147072559e-27,8.040220296701462e-27,0.668
7.979373147072559e-27,8.040220296701462e-27,0.672
7.979373147072559e-27,8.040220296701462e-27,0.676
7.979373147072559e-27,8.040220296701462e-27,0.68
7.979373147072559e-27,8.040220296701462e-27,0.684
7.979373147072559e-27,8.040220296701462e-27,0.6880000000000001
7.979373147072559e-27,8.040220296701462e-27,0.6920000000000001
7.979373147072559e-27,8.040220296701462e-27,0.6960000000000001
7.979373147072559e-27,8.040220296701462e-27,0.7000000000000001
7.979373147072559e-27,8.040220296701462e-27,0.704
7.979373147072559e-27,8.040220296701462e-27,0.708
7.979373147072559e-27,8.040220296701462e-27,0.712
7.979373147072559e-27,8.040220296701462e-27,0.716
7.979373147072559e-27,8.040220296701462e-27,0.72
7.979373147072559e-27,8.040220296701462e-27,0.724
7.979373147072559e-27,8.040220296701462e-27,0.728
7.979373147072559e-27,8.040220296701462e-27,0.732
7.979373147072559e-27,8.040220296701462e-27,0.736
7.979373147072559e-27,8.040220296701462e-27,0.74
7.979373147072559e-27,8.040220296701462e-27,0.744
7.979373147072559e-27,8.040220296701462e-27,0.748
7.979373147072559e-27,8.040220296701462e-27,0.752
7.979373147072559e-27,8.040220296701462e-27,0.756
7.979373147072559e-27,8.040220296701462e-27,0.76
7.979373147072559e-27,8.040220296701462e-27,0.764
7.979373147072559e-27,8.040220296701462e-27,0.768
7.979373147072559e-27,8.040220296701462e-27,0.772
7.979373147072559e-27,8.040220296701462e-27,0.776
7.979373147072559e-27,8.040220296701462e-27,0.78
7.979373147072559e-27,8.040220296701462e-27,0.784
7.979373147072559e-27,8.040220296701462e-27,0.788
7.979373147072559e-27,8.040220296701462e-27,0.792
7.979373147072559e-27,8.040220296701462e-27,0.796
7.979373147072559e-27,8.040220296701462e-27,0.8
7.979373147072559e-27,8.040220296701462e-27,0.804
7.979373147072559e-27,8.040220296701462e-27,0.808
7.979373147072559e-27,8.040220296701462e-27,0.812
7.979373147072559e-27,8.040220296701462e-27,0.8160000000000001
7.979373147072559e-27,8.040220296701462e-27,0.8200000000000001
7.979373147072559e-27,8.040220296701462e-27,0.8240000000000001
7.979373147072559e-27,8.040220296701462e-27,0.8280000000000001
7.979373147072559e-27,8.040220296701462e-27,0.8320000000000001
7.979373147072559e-27,8.040220296701462e-27,0.836
7.979373147072559e-27,8.040220296701462e-27,0.84
7.979373147072559e-27,8.040220296701462e-27,0.844
7.979373147072559e-27,8.040220296701462e-27,0.848
7.979373147072559e-27,8.040220296701462e-27,0.852
7.979373147072559e-27,8.040220296701462e-27,0.856
7.979373147072559e-27,8.040220296701462e-27,0.86
7.979373147072559e-27,8.040220296701462e-27,0.864
7.979373147072559e-27,8.040220296701462e-27,0.868
7.979373147072559e-27,8.040220296701462e-27,0.872
7.979373147072559e-27,8.040220296701462e-27,0.876
7.979373147072559e-27,8.040220296701462e-27,0.88
7.979373147072559e-27,8.040220296701462e-27,0.884
7.979373147072559e-27,8.040220296701462e-27,0.888
7.979373147072559e-27,8.040220296701462e-27,0.892
7.979373147072559e-27,8.040220296701462e-27,0.896
7.979373147072559e-27,8.040220296701462e-27,0.9
7.979373147072559e-27,8.040220296701462e-27,0.904
7.979373147072559e-27,8.040220296701462e-27,0.908
7.979373147072559e-27,8.040220296701462e-27,0.912
7.979373147072559e-27,8.040220296701462e-27,0.916
7.979373147072559e-27,8.040220296701462e-27,0.92
7.979373147072559e-27,8.040220296701462e-27,0.924
7.979373147072559e-27,8.040220296701462e-27,0.928
7.979373147072559e-27,8.040220296701462e-27,0.932
7.979373147072559e-27,8.040220296701462e-27,0.936
7.979373147072559e-27,8.040220296701462e-27,0.9400000000000001
7.979373147072559e-27,8.040220296701462e-27,0.9440000000000001
7.979373147072559e-27,8.040220296701462e-27,0.9480000000000001
7.979373147072559e-27,8.040220296701462e-27,0.9520000000000001
7.979373147072559e-27,8.040220296701462e-27,0.9560000000000001
7.979373147072559e-27,8.040220296701462e-27,0.96
7.979373147072559e-27,8.040220296701462e-27,0.964
7.979373147072559e-27,8.040220296701462e-27,0.968
7.979373147072559e-27,8.040220296701462e-27,0.972
7.979373147072559e-27,8.040220296701462e-27,0.976
7.979373147072559e-27,8.040220296701462e-27,0.98
7.979373147072559e-27,8.040220296701462e-27,0.984
7.979373147072559e-27,8.040220296701462e-27,0.988
7.979373147072559e-27,8.040220296701462e-27,0.992
7.979373147072559e-27,8.040220296701462e-27,0.996
7.979373147072559e-27,8.040220296701462e-27,1.0
7.979373147072559e-27,8.040220296701462e-27,1.004
7.979373147072559e-27,8.040220296701462e-27,1.008
7.979373147072559e-27,8.040220296701462e-27,1.012
7.979373147072559e-27,8.040220296701462e-27,1.016
7.979373147072559e-27,8.040220296701462e-27,1.02
7.979373147072559e-27,8.040220296701462e-27,1.024
7.979373147072559e-27,8.040220296701462e-27,1.028
7.979373147072559e-27,8.040220296701462e-27,1.032
7.979373147072559e-27,8.040220296701462e-27,1.036
7.979373147072559e-27,8.040220296701462e-27,1.04
7.979373147072559e-27,8.040220296701462e-27,1.044
7.979373147072559e-27,8.040220296701462e-27,1.048
7.979373147072559e-27,8.040220296701462e-27,1.052
7.979373147072559e-27,8.040220296701462e-27,1.056
7.979373147072559e-27,8.040220296701462e-27,1.06
7.979373147072559e-27,8.040220296701462e-27,1.064
7.979373147072559e-27,8.040220296701462e-27,1.068
7.979373147072559e-27,8.040220296701462e-27,1.072
7.979373147072559e-27,8.040220296701462e-27,1.076
7.979373147072559e-27,8.040220296701462e-27,1.08
7.979373147072559e-27,8.040220296701462e-27,1.084
7.979373147072559e-27,8.040220296701462e-27,1.088
7.979373147072559e-27,8.040220296701462e-27,1.092
7.979373147072559e-27,8.040220296701462e-27,1.096
7.979373147072559e-27,8.040220296701462e-27,1.1
7.979373147072559e-27,8.040220296701462e-27,1.104
7.979373147072559e-27,8.040220296701462e-27,1.108
7.979373147072559e-27,8.040220296701462e-27,1.112
7.979373147072559e-27,8.040220296701462e-27,1.116
7.979373147072559e-27,8.040220296701462e-27,1.12
7.979373147072559e-27,8.040220296701462e-27,1.124
7.979373147072559e-27,8.040220296701462e-27,1.1280000000000001
7.979373147072559e-27,8.040220296701462e-27,1.1320000000000001
7.979373147072559e-27,8.040220296701462e-27,1.1360000000000001
7.979373147072559e-27,8.040220296701462e-27,1.1400000000000001
7.979373147072559e-27,8.040220296701462e-27,1.1440000000000001
7.979373147072559e-27,8.040220296701462e-27,1.1480000000000001
7.979373147072559e-27,8.040220296701462e-27,1.1520000000000001
7.979373147072559e-27,8.040220296701462e-27,1.156
7.979373147072559e-27,8.040220296701462e-27,1.16
7.979373147072559e-27,8.040220296701462e-27,1.164
7.979373147072559e-27,8.040220296701462e-27,1.168
7.979373147072559e-27,8.040220296701462e-27,1.172
7.979373147072559e-27,8.040220296701462e-27,1.176
7.979373147072559e-27,8.040220296701462e-27,1.18
7.979373147072559e-27,8.040220296701462e-27,1.184
7.979373147072559e-27,8.040220296701462e-27,1.188
7.979373147072559e-27,8.040220296701462e-27,1.192
7.979373147072559e-27,8.040220296701462e-27,1.196
7.979373147072559e-27,8.040220296701462e-27,1.2
7.979373147072559e-27,8.040220296701462e-27,1.204
7.979373147072559e-27,8.040220296701462e-27,1.208
7.979373147072559e-27,8.040220296701462e-27,1.212
7.979373147072559e-27,8.040220296701462e-27,1.216
7.979373147072559e-27,8.040220296701462e-27,1.22
7.979373147072559e-27,8.040220296701462e-27,1.224
7.979373147072559e-27,8.040220296701462e-27,1.228
7.979373147072559e-27,8.040220296701462e-27,1.232
7.979373147072559e-27,8.040220296701462e-27,1.236
7.979373147072559e-27,8.040220296701462e-27,1.24
7.979373147072559e-27,8.040220296701462e-27,1.244
7.979373147072559e-27,8.040220296701462e-27,1.248
7.979373147072559e-27,8.040220296701462e-27,1.252
7.979373147072559e-27,8.040220296701462e-27,1.256
7.979373147072559e-27,8.040220296701462e-27,1.26
7.979373147072559e-27,8.040220296701462e-27,1.264
7.979373147072559e-27,8.040220296701462e-27,1.268
7.979373147072559e-27,8.040220296701462e-27,1.272
7.979373147072559e-27,8.040220296701462e-27,1.276
7.979373147072559e-27,8.040220296701462e-27,1.28
7.979373147072559e-27,8.040220296701462e-27,1.284
7.979373147072559e-27,8.040220296701462e-27,1.288
7.979373147072559e-27,8.040220296701462e-27,1.292
7.979373147072559e-27,8.040220296701462e-27,1.296
7.979373147072559e-27,8.040220296701462e-27,1.3
7.979373147072559e-27,8.040220296701462e-27,1.304
7.979373147072559e-27,8.040220296701462e-27,1.308
7.979373147072559e-27,8.040220296701462e-27,1.312
7.979373147072559e-27,8.040220296701462e-27,1.316
7.979373147072559e-27,8.040220296701462e-27,1.32
7.979373147072559e-27,8.040220296701462e-27,1.324
7.979373147072559e-27,8.040220296701462e-27,1.328
7.979373147072559e-27,8.040220296701462e-27,1.332
7.979373147072559e-27,8.040220296701462e-27,1.336
7.979373147072559e-27,8.040220296701462e-27,1.34
7.979373147072559e-27,8.040220296701462e-27,1.344
7.979373147072559e-27,8.040220296701462e-27,1.348
7.979373147072559e-27,8.040220296701462e-27,1.352
7.979373147072559e-27,8.040220296701462e-27,1.356
7.979373147072559e-27,8.040220296701462e-27,1.36
7.979373147072559e-27,8.040220296701462e-27,1.364
7.979373147072559e-27,8.040220296701462e-27,1.368
7.979373147072559e-27,8.040220296701462e-27,1.372
7.979373147072559e-27,8.040220296701462e-27,1.3760000000000001
7.979373147072559e-27,8.040220296701462e-27,1.3800000000000001
7.979373147072559e-27,8.040220296701462e-27,1.3840000000000001
7.979373147072559e-27,8.040220296701462e-27,1.3880000000000001
7.979373147072559e-27,8.040220296701462e-27,1.3920000000000001
7.979373147072559e-27,8.040220296701462e-27,1.3960000000000001
7.979373147072559e-27,8.040220296701462e-27,1.4000000000000001
7.979373147072559e-27,8.040220296701462e-27,1.4040000000000001
7.979373147072559e-27,8.040220296701462e-27,1.408
7.979373147072559e-27,8.040220296701462e-27,1.412
7.979373147072559e-27,8.040220296701462e-27,1.416
7.979373147072559e-27,8.040220296701462e-27,1.42
7.979373147072559e-27,8.040220296701462e-27,1.424
7.979373147072559e-27,8.040220296701462e-27,1.428
7.979373147072559e-27,8.040220296701462e-27,1.432
7.979373147072559e-27,8.040220296701462e-27,1.436
7.979373147072559e-27,8.040220296701462e-27,1.44
7.979373147072559e-27,8.040220296701462e-27,1.444
7.979373147072559e-27,8.040220296701462e-27,1.448
7.979373147072559e-27,8.040220296701462e-27,1.452
7.979373147072559e-27,8.040220296701462e-27,1.456
7.979373147072559e-27,8.040220296701462e-27,1.46
7.979373147072559e-27,8.040220296701462e-27,1.464
7.979373147072559e-27,8.040220296701462e-27,1.468
7.979373147072559e-27,8.040220296701462e-27,1.472
7.979373147072559e-27,8.040220296701462e-27,1.476
7.979373147072559e-27,8.040220296701462e-27,1.48
7.979373147072559e-27,8.040220296701462e-27,1.484
7.979373147072559e-27,8.040220296701462e-27,1.488
7.979373147072559e-27,8.040220296701462e-27,1.492
7.979373147072559e-27,8.040220296701462e-27,1.496
7.979373147072559e-27,8.040220296701462e-27,1.5
7.979373147072559e-27,8.040220296701462e-27,1.504
7.979373147072559e-27,8.040220296701462e-27,1.508
7.979373147072559e-27,8.040220296701462e-27,1.512
7.979373147072559e-27,8.040220296701462e-27,1.516
7.979373147072559e-27,8.040220296701462e-27,1.52
7.979373147072559e-27,8.040220296701462e-27,1.524
7.979373147072559e-27,8.040220296701462e-27,1.528
7.979373147072559e-27,8.040220296701462e-27,1.532
7.979373147072559e-27,8.040220296701462e-27,1.536
7.979373147072559e-27,8.040220296701462e-27,1.54
7.979373147072559e-27,8.040220296701462e-27,1.544
7.979373147072559e-27,8.040220296701462e-27,1.548
7.979373147072559e-27,8.040220296701462e-27,1.552
7.979373147072559e-27,8.040220296701462e-27,1.556
7.979373147072559e-27,8.040220296701462e-27,1.56
7.979373147072559e-27,8.040220296701462e-27,1.564
7.979373147072559e-27,8.040220296701462e-27,1.568
7.979373147072559e-27,8.040220296701462e-27,1.572
7.979373147072559e-27,8.040220296701462e-27,1.576
7.979373147072559e-27,8.040220296701462e-27,1.58
7.979373147072559e-27,8.040220296701462e-27,1.584
7.979373147072559e-27,8.040220296701462e-27,1.588
7.979373147072559e-27,8.040220296701462e-27,1.592
7.979373147072559e-27,8.040220296701462e-27,1.596
7.979373147072559e-27,8.040220296701462e-27,1.6
7.979373147072559e-27,8.040220296701462e-27,1.604
7.979373147072559e-27,8.040220296701462e-27,1.608
7.979373147072559e-27,8.040220296701462e-27,1.612
7.979373147072559e-27,8.040220296701462e-27,1.616
7.979373147072559e-27,8.040220296701462e-27,1.62
7.979373147072559e-27,8.040220296701462e-27,1.624
7.979373147072559e-27,8.040220296701462e-27,1.6280000000000001
7.979373147072559e-27,8.040220296701462e-27,1.6320000000000001
7.979373147072559e-27,8.040220296701462e-27,1.6360000000000001
7.979373147072559e-27,8.040220296701462e-27,1.6400000000000001
7.979373147072559e-27,8.040220296701462e-27,1.6440000000000001
7.979373147072559e-27,8.040220296701462e-27,1.6480000000000001
7.979373147072559e-27,8.040220296701462e-27,1.6520000000000001
7.979373147072559e-27,8.040220296701462e-27,1.6560000000000001
7.979373147072559e-27,8.040220296701462e-27,1.6600000000000001
7.979373147072559e-27,8.040220296701462e-27,1.6640000000000001
7.979373147072559e-27,8.040220296701462e-27,1.668
7.979373147072559e-27,8.040220296701462e-27,1.672
7.979373147072559e-27,8.040220296701462e-27,1.676
7.979373147072559e-27,8.040220296701462e-27,1.68
7.979373147072559e-27,8.040220296701462e-27,1.684
7.979373147072559e-27,8.040220296701462e-27,1.688
7.979373147072559e-27,8.040220296701462e-27,1.692
7.979373147072559e-27,8.040220296701462e-27,1.696
7.979373147072559e-27,8.040220296701462e-27,1.7
7.979373147072559e-27,8.040220296701462e-27,1.704
7.979373147072559e-27,8.040220296701462e-27,1.708
7.979373147072559e-27,8.040220296701462e-27,1.712
7.979373147072559e-27,8.040220296701462e-27,1.716
7.979373147072559e-27,8.040220296701462e-27,1.72
7.979373147072559e-27,8.040220296701462e-27,1.724
7.979373147072559e-27,8.040220296701462e-27,1.728
7.979373147072559e-27,8.040220296701462e-27,1.732
7.979373147072559e-27,8.040220296701462e-27,1.736
7.979373147072559e-27,8.040220296701462e-27,1.74
7.979373147072559e-27,8.040220296701462e-27,1.744
7.979373147072559e-27,8.040220296701462e-27,1.748
7.979373147072559e-27,8.040220296701462e-27,1.752
7.979373147072559e-27,8.040220296701462e-27,1.756
7.979373147072559e-27,8.040220296701462e-27,1.76
7.979373147072559e-27,8.040220296701462e-27,1.764
7.979373147072559e-27,8.040220296701462e-27,1.768
7.979373147072559e-27,8.040220296701462e-27,1.772
7.979373147072559e-27,8.040220296701462e-27,1.776
7.979373147072559e-27,8.040220296701462e-27,1.78
7.979373147072559e-27,8.040220296701462e-27,1.784
7.979373147072559e-27,8.040220296701462e-27,1.788
7.979373147072559e-27,8.040220296701462e-27,1.792
7.979373147072559e-27,8.040220296701462e-27,1.796
7.979373147072559e-27,8.040220296701462e-27,1.8
7.979373147072559e-27,8.040220296701462e-27,1.804
7.979373147072559e-27,8.040220296701462e-27,1.808
7.979373147072559e-27,8.040220296701462e-27,1.812
7.979373147072559e-27,8.040220296701462e-27,1.816
7.979373147072559e-27,8.040220296701462e-27,1.82
7.979373147072559e-27,8.040220296701462e-27,1.824
7.979373147072559e-27,8.040220296701462e-27,1.828
7.979373147072559e-27,8.040220296701462e-27,1.832
7.979373147072559e-27,8.040220296701462e-27,1.836
7.979373147072559e-27,8.040220296701462e-27,1.84
7.979373147072559e-27,8.040220296701462e-27,1.844
7.979373147072559e-27,8.040220296701462e-27,1.848
7.979373147072559e-27,8.040220296701462e-27,1.852
7.979373147072559e-27,8.040220296701462e-27,1.856
7.979373147072559e-27,8.040220296701462e-27,1.86
7.979373147072559e-27,8.040220296701462e-27,1.864
7.979373147072559e-27,8.040220296701462e-27,1.868
7.979373147072559e-27,8.040220296701462e-27,1.872
7.979373147072559e-27,8.040220296701462e-27,1.8760000000000001
7.979373147072559e-27,8.040220296701462e-27,1.8800000000000001
7.979373147072559e-27,8.040220296701462e-27,1.8840000000000001
7.979373147072559e-27,8.040220296701462e-27,1.8880000000000001
7.979373147072559e-27,8.040220296701462e-27,1.8920000000000001
7.979373147072559e-27,8.040220296701462e-27,1.8960000000000001
7.979373147072559e-27,8.040220296701462e-27,1.9000000000000001
7.979373147072559e-27,8.040220296701462e-27,1.9040000000000001
7.979373147072559e-27,8.040220296701462e-27,1.9080000000000001
7.979373147072559e-27,8.040220296701462e-27,1.9120000000000001
7.979373147072559e-27,8.040220296701462e-27,1.9160000000000001
7.979373147072559e-27,8.040220296701462e-27,1.92
7.979373147072559e-27,8.040220296701462e-27,1.924
7.979373147072559e-27,8.040220296701462e-27,1.928
7.979373147072559e-27,8.040220296701462e-27,1.932
7.979373147072559e-27,8.040220296701462e-27,1.936
7.979373147072559e-27,8.040220296701462e-27,1.94
7.979373147072559e-27,8.040220296701462e-27,1.944
7.979373147072559e-27,8.040220296701462e-27,1.948
7.979373147072559e-27,8.040220296701462e-27,1.952
7.979373147072559e-27,8.040220296701462e-27,1.956
7.979373147072559e-27,8.040220296701462e-27,1.96
7.979373147072559e-27,8.040220296701462e-27,1.964
7.979373147072559e-27,8.040220296701462e-27,1.968
7.979373147072559e-27,8.040220296701462e-27,1.972
7.979373147072559e-27,8.040220296701462e-27,1.976
7.979373147072559e-27,8.040220296701462e-27,1.98
7.979373147072559e-27,8.040220296701462e-27,1.984
7.979373147072559e-27,8.040220296701462e-27,1.988
7.979373147072559e-27,8.040220296701462e-27,1.992
7.979373147072559e-27,8.040220296701462e-27,1.996
7.979373147072559e-27,8.040220296701462e-27,2.0
7.979373147072559e-27,8.040220296701462e-27,2.004
7.979373147072559e-27,8.040220296701462e-27,2.008
7.979373147072559e-27,8.040220296701462e-27,2.012
7.979373147072559e-27,8.040220296701462e-27,2.016
7.979373147072559e-27,8.040220296701462e-27,2.02
7.979373147072559e-27,8.040220296701462e-27,2.024
7.979373147072559e-27,8.040220296701462e-27,2.028
7.979373147072559e-27,8.040220296701462e-27,2.032
7.979373147072559e-27,8.040220296701462e-27,2.036
7.979373147072559e-27,8.040220296701462e-27,2.04
7.979373147072559e-27,8.040220296701462e-27,2.044
7.979373147072559e-27,8.040220296701462e-27,2.048
7.979373147072559e-27,8.040220296701462e-27,2.052
7.979373147072559e-27,8.040220296701462e-27,2.056
7.979373147072559e-27,8.040220296701462e-27,2.06
7.979373147072559e-27,8.040220296701462e-27,2.064
7.979373147072559e-27,8.040220296701462e-27,2.068
7.979373147072559e-27,8.040220296701462e-27,2.072
7.979373147072559e-27,8.040220296701462e-27,2.076
7.979373147072559e-27,8.040220296701462e-27,2.08
7.979373147072559e-27,8.040220296701462e-27,2.084
7.979373147072559e-27,8.040220296701462e-27,2.088
7.979373147072559e-27,8.040220296701462e-27,2.092
7.979373147072559e-27,8.040220296701462e-27,2.096
7.979373147072559e-27,8.040220296701462e-27,2.1
7.979373147072559e-27,8.040220296701462e-27,2.104
7.979373147072559e-27,8.040220296701462e-27,2.108
7.979373147072559e-27,8.040220296701462e-27,2.112
7.979373147072559e-27,8.040220296701462e-27,2.116
7.979373147072559e-27,8.040220296701462e-27,2.12
7.979373147072559e-27,8.040220296701462e-27,2.124
7.979373147072559e-27,8.040220296701462e-27,2.128
7.979373147072559e-27,8.040220296701462e-27,2.132
7.979373147072559e-27,8.040220296701462e-27,2.136
7.979373147072559e-27,8.040220296701462e-27,2.14
7.979373147072559e-27,8.040220296701462e-27,2.144
7.979373147072559e-27,8.040220296701462e-27,2.148
7.979373147072559e-27,8.040220296701462e-27,2.152
7.979373147072559e-27,8.040220296701462e-27,2.156
7.979373147072559e-27,8.040220296701462e-27,2.16
7.979373147072559e-27,8.040220296701462e-27,2.164
7.979373147072559e-27,8.040220296701462e-27,2.168
7.979373147072559e-27,8.040220296701462e-27,2.172
7.979373147072559e-27,8.040220296701462e-27,2.176
7.979373147072559e-27,8.040220296701462e-27,2.18
7.979373147072559e-27,8.040220296701462e-27,2.184
7.979373147072559e-27,8.040220296701462e-27,2.188
7.979373147072559e-27,8.040220296701462e-27,2.192
7.979373147072559e-27,8.040220296701462e-27,2.196
7.979373147072559e-27,8.040220296701462e-27,2.2
7.979373147072559e-27,8.040220296701462e-27,2.204
7.979373147072559e-27,8.040220296701462e-27,2.208
7.979373147072559e-27,8.040220296701462e-27,2.212
7.979373147072559e-27,8.040220296701462e-27,2.216
7.979373147072559e-27,8.040220296701462e-27,2.22
7.979373147072559e-27,8.040220296701462e-27,2.224
7.979373147072559e-27,8.040220296701462e-27,2.228
7.979373147072559e-27,8.040220296701462e-27,2.232
7.979373147072559e-27,8.040220296701462e-27,2.236
7.979373147072559e-27,8.040220296701462e-27,2.24
7.979373147072559e-27,8.040220296701462e-27,2.244
7.979373147072559e-27,8.040220296701462e-27,2.248
7.979373147072559e-27,8.040220296701462e-27,2.2520000000000002
7.979373147072559e-27,8.040220296701462e-27,2.2560000000000002
7.979373147072559e-27,8.040220296701462e-27,2.2600000000000002
7.979373147072559e-27,8.040220296701462e-27,2.2640000000000002
7.979373147072559e-27,8.040220296701462e-27,2.2680000000000002
7.979373147072559e-27,8.040220296701462e-27,2.2720000000000002
7.979373147072559e-27,8.040220296701462e-27,2.2760000000000002
7.979373147072559e-27,8.040220296701462e-27,2.2800000000000002
7.979373147072559e-27,8.040220296701462e-27,2.2840000000000003
7.979373147072559e-27,8.040220296701462e-27,2.2880000000000003
7.979373147072559e-27,8.040220296701462e-27,2.2920000000000003
7.979373147072559e-27,8.040220296701462e-27,2.2960000000000003
7.979373147072559e-27,8.040220296701462e-27,2.3000000000000003
7.979373147072559e-27,8.040220296701462e-27,2.3040000000000003
7.979373147072559e-27,8.040220296701462e-27,2.308
7.979373147072559e-27,8.040220296701462e-27,2.312
7.979373147072559e-27,8.040220296701462e-27,2.316
7.979373147072559e-27,8.040220296701462e-27,2.32
7.979373147072559e-27,8.040220296701462e-27,2.324
7.979373147072559e-27,8.040220296701462e-27,2.328
7.979373147072559e-27,8.040220296701462e-27,2.332
7.979373147072559e-27,8.040220296701462e-27,2.336
7.979373147072559e-27,8.040220296701462e-27,2.34
7.979373147072559e-27,8.040220296701462e-27,2.344
7.979373147072559e-27,8.040220296701462e-27,2.348
7.979373147072559e-27,8.040220296701462e-27,2.352
7.979373147072559e-27,8.040220296701462e-27,2.356
7.979373147072559e-27,8.040220296701462e-27,2.36
7.979373147072559e-27,8.040220296701462e-27,2.364
7.979373147072559e-27,8.040220296701462e-27,2.368
7.979373147072559e-27,8.040220296701462e-27,2.372
7.979373147072559e-27,8.040220296701462e-27,2.376
7.979373147072559e-27,8.040220296701462e-27,2.38
7.979373147072559e-27,8.040220296701462e-27,2.384
7.979373147072559e-27,8.040220296701462e-27,2.388
7.979373147072559e-27,8.040220296701462e-27,2.392
7.979373147072559e-27,8.040220296701462e-27,2.396
7.979373147072559e-27,8.040220296701462e-27,2.4
7.979373147072559e-27,8.040220296701462e-27,2.404
7.979373147072559e-27,8.040220296701462e-27,2.408
7.979373147072559e-27,8.040220296701462e-27,2.412
7.979373147072559e-27,8.040220296701462e-27,2.416
7.979373147072559e-27,8.040220296701462e-27,2.42
7.979373147072559e-27,8.040220296701462e-27,2.424
7.979373147072559e-27,8.040220296701462e-27,2.428
7.979373147072559e-27,8.040220296701462e-27,2.432
7.979373147072559e-27,8.040220296701462e-27,2.436
7.979373147072559e-27,8.040220296701462e-27,2.44
7.979373147072559e-27,8.040220296701462e-27,2.444
7.979373147072559e-27,8.040220296701462e-27,2.448
7.979373147072559e-27,8.040220296701462e-27,2.452
7.979373147072559e-27,8.040220296701462e-27,2.456
7.979373147072559e-27,8.040220296701462e-27,2.46
7.979373147072559e-27,8.040220296701462e-27,2.464
7.979373147072559e-27,8.040220296701462e-27,2.468
7.979373147072559e-27,8.040220296701462e-27,2.472
7.979373147072559e-27,8.040220296701462e-27,2.476
7.979373147072559e-27,8.040220296701462e-27,2.48
7.979373147072559e-27,8.040220296701462e-27,2.484
7.979373147072559e-27,8.040220296701462e-27,2.488
7.979373147072559e-27,8.040220296701462e-27,2.492
7.979373147072559e-27,8.040220296701462e-27,2.496
7.979373147072559e-27,8.040220296701462e-27,2.5
7.979373147072559e-27,8.040220296701462e-27,2.504
7.979373147072559e-27,8.040220296701462e-27,2.508
7.979373147072559e-27,8.040220296701462e-27,2.512
7.979373147072559e-27,8.040220296701462e-27,2.516
7.979373147072559e-27,8.040220296701462e-27,2.52
7.979373147072559e-27,8.040220296701462e-27,2.524
7.979373147072559e-27,8.040220296701462e-27,2.528
7.979373147072559e-27,8.040220296701462e-27,2.532
7.979373147072559e-27,8.040220296701462e-27,2.536
7.979373147072559e-27,8.040220296701462e-27,2.54
7.979373147072559e-27,8.040220296701462e-27,2.544
7.979373147072559e-27,8.040220296701462e-27,2.548
7.979373147072559e-27,8.040220296701462e-27,2.552
7.979373147072559e-27,8.040220296701462e-27,2.556
7.979373147072559e-27,8.040220296701462e-27,2.56
7.979373147072559e-27,8.040220296701462e-27,2.564
7.979373147072559e-27,8.040220296701462e-27,2.568
7.979373147072559e-27,8.040220296701462e-27,2.572
7.979373147072559e-27,8.040220296701462e-27,2.576
7.979373147072559e-27,8.040220296701462e-27,2.58
7.979373147072559e-27,8.040220296701462e-27,2.584
7.979373147072559e-27,8.040220296701462e-27,2.588
7.979373147072559e-27,8.040220296701462e-27,2.592
7.979373147072559e-27,8.040220296701462e-27,2.596
7.979373147072559e-27,8.040220296701462e-27,2.6
7.979373147072559e-27,8.040220296701462e-27,2.604
7.979373147072559e-27,8.040220296701462e-27,2.608
7.979373147072559e-27,8.040220296701462e-27,2.612
7.979373147072559e-27,8.040220296701462e-27,2.616
7.979373147072559e-27,8.040220296701462e-27,2.62
7.979373147072559e-27,8.040220296701462e-27,2.624
7.979373147072559e-27,8.040220296701462e-27,2.628
7.979373147072559e-27,8.040220296701462e-27,2.632
7.979373147072559e-27,8.040220296701462e-27,2.636
7.979373147072559e-27,8.040220296701462e-27,2.64
7.979373147072559e-27,8.040220296701462e-27,2.644
7.979373147072559e-27,8.040220296701462e-27,2.648
7.979373147072559e-27,8.040220296701462e-27,2.652
7.979373147072559e-27,8.040220296701462e-27,2.656
7.979373147072559e-27,8.040220296701462e-27,2.66
7.979373147072559e-27,8.040220296701462e-27,2.664
7.979373147072559e-27,8.040220296701462e-27,2.668
7.979373147072559e-27,8.040220296701462e-27,2.672
7.979373147072559e-27,8.040220296701462e-27,2.676
7.979373147072559e-27,8.040220296701462e-27,2.68
7.979373147072559e-27,8.040220296701462e-27,2.684
7.979373147072559e-27,8.040220296701462e-27,2.688
7.979373147072559e-27,8.040220296701462e-27,2.692
7.979373147072559e-27,8.040220296701462e-27,2.696
7.979373147072559e-27,8.040220296701462e-27,2.7
7.979373147072559e-27,8.040220296701462e-27,2.704
7.979373147072559e-27,8.040220296701462e-27,2.708
7.979373147072559e-27,8.040220296701462e-27,2.712
7.979373147072559e-27,8.040220296701462e-27,2.716
7.979373147072559e-27,8.040220296701462e-27,2.72
7.979373147072559e-27,8.040220296701462e-27,2.724
7.979373147072559e-27,8.040220296701462e-27,2.728
7.979373147072559e-27,8.040220296701462e-27,2.732
7.979373147072559e-27,8.040220296701462e-27,2.736
7.979373147072559e-27,8.040220296701462e-27,2.74
7.979373147072559e-27,8.040220296701462e-27,2.744
7.979373147072559e-27,8.040220296701462e-27,2.748
7.979373147072559e-27,8.040220296701462e-27,2.7520000000000002
7.979373147072559e-27,8.040220296701462e-27,2.7560000000000002
7.979373147072559e-27,8.040220296701462e-27,2.7600000000000002
7.979373147072559e-27,8.040220296701462e-27,2.7640000000000002
7.979373147072559e-27,8.040220296701462e-27,2.7680000000000002
7.979373147072559e-27,8.040220296701462e-27,2.7720000000000002
7.979373147072559e-27,8.040220296701462e-27,2.7760000000000002
7.979373147072559e-27,8.040220296701462e-27,2.7800000000000002
7.979373147072559e-27,8.040220296701462e-27,2.7840000000000003
7.979373147072559e-27,8.040220296701462e-27,2.7880000000000003
7.979373147072559e-27,8.040220296701462e-27,2.7920000000000003
7.979373147072559e-27,8.040220296701462e-27,2.7960000000000003
7.979373147072559e-27,8.040220296701462e-27,2.8000000000000003
7.979373147072559e-27,8.040220296701462e-27,2.8040000000000003
7.979373147072559e-27,8.040220296701462e-27,2.8080000000000003
7.979373147072559e-27,8.040220296701462e-27,2.8120000000000003
7.979373147072559e-27,8.040220296701462e-27,2.816
7.979373147072559e-27,8.040220296701462e-27,2.82
7.979373147072559e-27,8.040220296701462e-27,2.824
7.979373147072559e-27,8.040220296701462e-27,2.828
7.979373147072559e-27,8.040220296701462e-27,2.832
7.979373147072559e-27,8.040220296701462e-27,2.836
7.979373147072559e-27,8.040220296701462e-27,2.84
7.979373147072559e-27,8.040220296701462e-27,2.844
7.979373147072559e-27,8.040220296701462e-27,2.848
7.979373147072559e-27,8.040220296701462e-27,2.852
7.979373147072559e-27,8.040220296701462e-27,2.856
7.979373147072559e-27,8.040220296701462e-27,2.86
7.979373147072559e-27,8.040220296701462e-27,2.864
7.979373147072559e-27,8.040220296701462e-27,2.868
7.979373147072559e-27,8.040220296701462e-27,2.872
7.979373147072559e-27,8.040220296701462e-27,2.876
7.979373147072559e-27,8.040220296701462e-27,2.88
7.979373147072559e-27,8.040220296701462e-27,2.884
7.979373147072559e-27,8.040220296701462e-27,2.888
7.979373147072559e-27,8.040220296701462e-27,2.892
7.979373147072559e-27,8.040220296701462e-27,2.896
7.979373147072559e-27,8.040220296701462e-27,2.9
7.979373147072559e-27,8.040220296701462e-27,2.904
7.979373147072559e-27,8.040220296701462e-27,2.908
7.979373147072559e-27,8.040220296701462e-27,2.912
7.979373147072559e-27,8.040220296701462e-27,2.916
7.979373147072559e-27,8.040220296701462e-27,2.92
7.979373147072559e-27,8.040220296701462e-27,2.924
7.979373147072559e-27,8.040220296701462e-27,2.928
7.979373147072559e-27,8.040220296701462e-27,2.932
7.979373147072559e-27,8.040220296701462e-27,2.936
7.979373147072559e-27,8.040220296701462e-27,2.94
7.979373147072559e-27,8.040220296701462e-27,2.944
7.979373147072559e-27,8.040220296701462e-27,2.948
7.979373147072559e-27,8.040220296701462e-27,2.952
7.979373147072559e-27,8.040220296701462e-27,2.956
7.979373147072559e-27,8.040220296701462e-27,2.96
7.979373147072559e-27,8.040220296701462e-27,2.964
7.979373147072559e-27,8.040220296701462e-27,2.968
7.979373147072559e-27,8.040220296701462e-27,2.972
7.979373147072559e-27,8.040220296701462e-27,2.976
7.979373147072559e-27,8.040220296701462e-27,2.98
7.979373147072559e-27,8.040220296701462e-27,2.984
7.979373147072559e-27,8.040220296701462e-27,2.988
7.979373147072559e-27,8.040220296701462e-27,2.992
7.979373147072559e-27,8.040220296701462e-27,2.996
7.979373147072559e-27,8.040220296701462e-27,3.0
7.979373147072559e-27,8.040220296701462e-27,3.004
7.979373147072559e-27,8.040220296701462e-27,3.008
7.979373147072559e-27,8.040220296701462e-27,3.012
7.979373147072559e-27,8.040220296701462e-27,3.016
7.979373147072559e-27,8.040220296701462e-27,3.02
7.979373147072559e-27,8.040220296701462e-27,3.024
7.979373147072559e-27,8.040220296701462e-27,3.028
7.979373147072559e-27,8.040220296701462e-27,3.032
7.979373147072559e-27,8.040220296701462e-27,3.036
7.979373147072559e-27,8.040220296701462e-27,3.04
7.979373147072559e-27,8.040220296701462e-27,3.044
7.979373147072559e-27,8.040220296701462e-27,3.048
7.979373147072559e-27,8.040220296701462e-27,3.052
7.979373147072559e-27,8.040220296701462e-27,3.056
7.979373147072559e-27,8.040220296701462e-27,3.06
7.979373147072559e-27,8.040220296701462e-27,3.064
7.979373147072559e-27,8.040220296701462e-27,3.068
7.979373147072559e-27,8.040220296701462e-27,3.072
7.979373147072559e-27,8.040220296701462e-27,3.076
7.979373147072559e-27,8.040220296701462e-27,3.08
7.979373147072559e-27,8.040220296701462e-27,3.084
7.979373147072559e-27,8.040220296701462e-27,3.088
7.979373147072559e-27,8.040220296701462e-27,3.092
7.979373147072559e-27,8.040220296701462e-27,3.096
7.979373147072559e-27,8.040220296701462e-27,3.1
7.979373147072559e-27,8.040220296701462e-27,3.104
7.979373147072559e-27,8.040220296701462e-27,3.108
7.979373147072559e-27,8.040220296701462e-27,3.112
7.979373147072559e-27,8.040220296701462e-27,3.116
7.979373147072559e-27,8.040220296701462e-27,3.12
7.979373147072559e-27,8.040220296701462e-27,3.124
7.979373147072559e-27,8.040220296701462e-27,3.128
7.979373147072559e-27,8.040220296701462e-27,3.132
7.979373147072559e-27,8.040220296701462e-27,3.136
7.979373147072559e-27,8.040220296701462e-27,3.14
7.979373147072559e-27,8.040220296701462e-27,3.144
7.979373147072559e-27,8.040220296701462e-27,3.148
7.979373147072559e-27,8.040220296701462e-27,3.152
7.979373147072559e-27,8.040220296701462e-27,3.156
7.979373147072559e-27,8.040220296701462e-27,3.16
7.979373147072559e-27,8.040220296701462e-27,3.164
7.979373147072559e-27,8.040220296701462e-27,3.168
7.979373147072559e-27,8.040220296701462e-27,3.172
7.979373147072559e-27,8.040220296701462e-27,3.176
7.979373147072559e-27,8.040220296701462e-27,3.18
7.979373147072559e-27,8.040220296701462e-27,3.184
7.979373147072559e-27,8.040220296701462e-27,3.188
7.979373147072559e-27,8.040220296701462e-27,3.192
7.979373147072559e-27,8.040220296701462e-27,3.196
7.979373147072559e-27,8.040220296701462e-27,3.2
7.979373147072559e-27,8.040220296701462e-27,3.204
7.979373147072559e-27,8.040220296701462e-27,3.208
7.979373147072559e-27,8.040220296701462e-27,3.212
7.979373147072559e-27,8.040220296701462e-27,3.216
7.979373147072559e-27,8.040220296701462e-27,3.22
7.979373147072559e-27,8.040220296701462e-27,3.224
7.979373147072559e-27,8.040220296701462e-27,3.228
7.979373147072559e-27,8.040220296701462e-27,3.232
7.979373147072559e-27,8.040220296701462e-27,3.236
7.979373147072559e-27,8.040220296701462e-27,3.24
7.979373147072559e-27,8.040220296701462e-27,3.244
7.979373147072559e-27,8.040220296701462e-27,3.248
7.979373147072559e-27,8.040220296701462e-27,3.2520000000000002
7.979373147072559e-27,8.040220296701462e-27,3.2560000000000002
7.979373147072559e-27,8.040220296701462e-27,3.2600000000000002
7.979373147072559e-27,8.040220296701462e-27,3.2640000000000002
7.979373147072559e-27,8.040220296701462e-27,3.2680000000000002
7.979373147072559e-27,8.040220296701462e-27,3.2720000000000002
7.979373147072559e-27,8.040220296701462e-27,3.2760000000000002
7.979373147072559e-27,8.040220296701462e-27,3.2800000000000002
7.979373147072559e-27,8.040220296701462e-27,3.2840000000000003
7.979373147072559e-27,8.040220296701462e-27,3.2880000000000003
7.979373147072559e-27,8.040220296701462e-27,3.2920000000000003
7.979373147072559e-27,8.040220296701462e-27,3.2960000000000003
7.979373147072559e-27,8.040220296701462e-27,3.3000000000000003
7.979373147072559e-27,8.040220296701462e-27,3.3040000000000003
7.979373147072559e-27,8.040220296701462e-27,3.3080000000000003
7.979373147072559e-27,8.040220296701462e-27,3.3120000000000003
7.979373147072559e-27,8.040220296701462e-27,3.3160000000000003
7.979373147072559e-27,8.040220296701462e-27,3.3200000000000003
7.979373147072559e-27,8.040220296701462e-27,3.3240000000000003
7.979373147072559e-27,8.040220296701462e-27,3.3280000000000003
7.979373147072559e-27,8.040220296701462e-27,3.332
7.979373147072559e-27,8.040220296701462e-27,3.336
7.979373147072559e-27,8.040220296701462e-27,3.34
7.979373147072559e-27,8.040220296701462e-27,3.344
7.979373147072559e-27,8.040220296701462e-27,3.348
7.979373147072559e-27,8.040220296701462e-27,3.352
7.979373147072559e-27,8.040220296701462e-27,3.356
7.979373147072559e-27,8.040220296701462e-27,3.36
7.979373147072559e-27,8.040220296701462e-27,3.364
7.979373147072559e-27,8.040220296701462e-27,3.368
7.979373147072559e-27,8.040220296701462e-27,3.372
7.979373147072559e-27,8.040220296701462e-27,3.376
7.979373147072559e-27,8.040220296701462e-27,3.38
7.979373147072559e-27,8.040220296701462e-27,3.384
7.979373147072559e-27,8.040220296701462e-27,3.388
7.979373147072559e-27,8.040220296701462e-27,3.392
7.979373147072559e-27,8.040220296701462e-27,3.396
7.979373147072559e-27,8.040220296701462e-27,3.4
7.979373147072559e-27,8.040220296701462e-27,3.404
7.979373147072559e-27,8.040220296701462e-27,3.408
7.979373147072559e-27,8.040220296701462e-27,3.412
7.979373147072559e-27,8.040220296701462e-27,3.416
7.979373147072559e-27,8.040220296701462e-27,3.42
7.979373147072559e-27,8.040220296701462e-27,3.424
7.979373147072559e-27,8.040220296701462e-27,3.428
7.979373147072559e-27,8.040220296701462e-27,3.432
7.979373147072559e-27,8.040220296701462e-27,3.436
7.979373147072559e-27,8.040220296701462e-27,3.44
7.979373147072559e-27,8.040220296701462e-27,3.444
7.979373147072559e-27,8.040220296701462e-27,3.448
7.979373147072559e-27,8.040220296701462e-27,3.452
7.979373147072559e-27,8.040220296701462e-27,3.456
7.979373147072559e-27,8.040220296701462e-27,3.46
7.979373147072559e-27,8.040220296701462e-27,3.464
7.979373147072559e-27,8.040220296701462e-27,3.468
7.979373147072559e-27,8.040220296701462e-27,3.472
7.979373147072559e-27,8.040220296701462e-27,3.476
7.979373147072559e-27,8.040220296701462e-27,3.48
7.979373147072559e-27,8.040220296701462e-27,3.484
7.979373147072559e-27,8.040220296701462e-27,3.488
7.979373147072559e-27,8.040220296701462e-27,3.492
7.979373147072559e-27,8.040220296701462e-27,3.496
7.979373147072559e-27,8.040220296701462e-27,3.5
7.979373147072559e-27,8.040220296701462e-27,3.504
7.979373147072559e-27,8.040220296701462e-27,3.508
7.979373147072559e-27,8.040220296701462e-27,3.512
7.979373147072559e-27,8.040220296701462e-27,3.516
7.979373147072559e-27,8.040220296701462e-27,3.52
7.979373147072559e-27,8.040220296701462e-27,3.524
7.979373147072559e-27,8.040220296701462e-27,3.528
7.979373147072559e-27,8.040220296701462e-27,3.532
7.979373147072559e-27,8.040220296701462e-27,3.536
7.979373147072559e-27,8.040220296701462e-27,3.54
7.979373147072559e-27,8.040220296701462e-27,3.544
7.979373147072559e-27,8.040220296701462e-27,3.548
7.979373147072559e-27,8.040220296701462e-27,3.552
7.979373147072559e-27,8.040220296701462e-27,3.556
7.979373147072559e-27,8.040220296701462e-27,3.56
7.979373147072559e-27,8.040220296701462e-27,3.564
7.979373147072559e-27,8.040220296701462e-27,3.568
7.979373147072559e-27,8.040220296701462e-27,3.572
7.979373147072559e-27,8.040220296701462e-27,3.576
7.979373147072559e-27,8.040220296701462e-27,3.58
7.979373147072559e-27,8.040220296701462e-27,3.584
7.979373147072559e-27,8.040220296701462e-27,3.588
7.979373147072559e-27,8.040220296701462e-27,3.592
7.979373147072559e-27,8.040220296701462e-27,3.596
7.979373147072559e-27,8.040220296701462e-27,3.6
7.979373147072559e-27,8.040220296701462e-27,3.604
7.979373147072559e-27,8.040220296701462e-27,3.608
7.979373147072559e-27,8.040220296701462e-27,3.612
7.979373147072559e-27,8.040220296701462e-27,3.616
7.979373147072559e-27,8.040220296701462e-27,3.62
7.979373147072559e-27,8.040220296701462e-27,3.624
7.979373147072559e-27,8.040220296701462e-27,3.628
7.979373147072559e-27,8.040220296701462e-27,3.632
7.979373147072559e-27,8.040220296701462e-27,3.636
7.979373147072559e-27,8.040220296701462e-27,3.64
7.979373147072559e-27,8.040220296701462e-27,3.644
7.979373147072559e-27,8.040220296701462e-27,3.648
7.979373147072559e-27,8.040220296701462e-27,3.652
7.979373147072559e-27,8.040220296701462e-27,3.656
7.979373147072559e-27,8.040220296701462e-27,3.66
7.979373147072559e-27,8.040220296701462e-27,3.664
7.979373147072559e-27,8.040220296701462e-27,3.668
7.979373147072559e-27,8.040220296701462e-27,3.672
7.979373147072559e-27,8.040220296701462e-27,3.676
7.979373147072559e-27,8.040220296701462e-27,3.68
7.979373147072559e-27,8.040220296701462e-27,3.684
7.979373147072559e-27,8.040220296701462e-27,3.688
7.979373147072559e-27,8.040220296701462e-27,3.692
7.979373147072559e-27,8.040220296701462e-27,3.696
7.979373147072559e-27,8.040220296701462e-27,3.7
7.979373147072559e-27,8.040220296701462e-27,3.704
7.979373147072559e-27,8.040220296701462e-27,3.708
7.979373147072559e-27,8.040220296701462e-27,3.712
7.979373147072559e-27,8.040220296701462e-27,3.716
7.979373147072559e-27,8.040220296701462e-27,3.72
7.979373147072559e-27,8.040220296701462e-27,3.724
7.979373147072559e-27,8.040220296701462e-27,3.728
7.979373147072559e-27,8.040220296701462e-27,3.732
7.979373147072559e-27,8.040220296701462e-27,3.736
7.979373147072559e-27,8.040220296701462e-27,3.74
7.979373147072559e-27,8.040220296701462e-27,3.744
7.979373147072559e-27,8.040220296701462e-27,3.748
7.979373147072559e-27,8.040220296701462e-27,3.7520000000000002
7.979373147072559e-27,8.040220296701462e-27,3.7560000000000002
7.979373147072559e-27,8.040220296701462e-27,3.7600000000000002
7.979373147072559e-27,8.040220296701462e-27,3.7640000000000002
7.979373147072559e-27,8.040220296701462e-27,3.7680000000000002
7.979373147072559e-27,8.040220296701462e-27,3.7720000000000002
7.979373147072559e-27,8.040220296701462e-27,3.7760000000000002
7.979373147072559e-27,8.040220296701462e-27,3.7800000000000002
7.979373147072559e-27,8.040220296701462e-27,3.7840000000000003
7.979373147072559e-27,8.040220296701462e-27,3.7880000000000003
7.979373147072559e-27,8.040220296701462e-27,3.7920000000000003
7.979373147072559e-27,8.040220296701462e-27,3.7960000000000003
7.979373147072559e-27,8.040220296701462e-27,3.8000000000000003
7.979373147072559e-27,8.040220296701462e-27,3.8040000000000003
7.979373147072559e-27,8.040220296701462e-27,3.8080000000000003
7.979373147072559e-27,8.040220296701462e-27,3.8120000000000003
7.979373147072559e-27,8.040220296701462e-27,3.8160000000000003
7.979373147072559e-27,8.040220296701462e-27,3.8200000000000003
7.979373147072559e-27,8.040220296701462e-27,3.8240000000000003
7.979373147072559e-27,8.040220296701462e-27,3.8280000000000003
7.979373147072559e-27,8.040220296701462e-27,3.8320000000000003
7.979373147072559e-27,8.040220296701462e-27,3.8360000000000003
7.979373147072559e-27,8.040220296701462e-27,3.84
7.979373147072559e-27,8.040220296701462e-27,3.844
7.979373147072559e-27,8.040220296701462e-27,3.848
7.979373147072559e-27,8.040220296701462e-27,3.852
7.979373147072559e-27,8.040220296701462e-27,3.856
7.979373147072559e-27,8.040220296701462e-27,3.86
7.979373147072559e-27,8.040220296701462e-27,3.864
7.979373147072559e-27,8.040220296701462e-27,3.868
7.979373147072559e-27,8.040220296701462e-27,3.872
7.979373147072559e-27,8.040220296701462e-27,3.876
7.979373147072559e-27,8.040220296701462e-27,3.88
7.979373147072559e-27,8.040220296701462e-27,3.884
7.979373147072559e-27,8.040220296701462e-27,3.888
7.979373147072559e-27,8.040220296701462e-27,3.892
7.979373147072559e-27,8.040220296701462e-27,3.896
7.979373147072559e-27,8.040220296701462e-27,3.9
7.979373147072559e-27,8.040220296701462e-27,3.904
7.979373147072559e-27,8.040220296701462e-27,3.908
7.979373147072559e-27,8.040220296701462e-27,3.912
7.979373147072559e-27,8.040220296701462e-27,3.916
7.979373147072559e-27,8.040220296701462e-27,3.92
7.979373147072559e-27,8.040220296701462e-27,3.924
7.979373147072559e-27,8.040220296701462e-27,3.928
7.979373147072559e-27,8.040220296701462e-27,3.932
7.979373147072559e-27,8.040220296701462e-27,3.936
7.979373147072559e-27,8.040220296701462e-27,3.94
7.979373147072559e-27,8.040220296701462e-27,3.944
7.979373147072559e-27,8.040220296701462e-27,3.948
7.979373147072559e-27,8.040220296701462e-27,3.952
7.979373147072559e-27,8.040220296701462e-27,3.956
7.979373147072559e-27,8.040220296701462e-27,3.96
7.979373147072559e-27,8.040220296701462e-27,3.964
7.979373147072559e-27,8.040220296701462e-27,3.968
7.979373147072559e-27,8.040220296701462e-27,3.972
7.979373147072559e-27,8.040220296701462e-27,3.976
7.979373147072559e-27,8.040220296701462e-27,3.98
7.979373147072559e-27,8.040220296701462e-27,3.984
7.979373147072559e-27,8.040220296701462e-27,3.988
7.979373147072559e-27,8.040220296701462e-27,3.992
7.979373147072559e-27,8.040220296701462e-27,3.996
7.979373147072559e-27,8.040220296701462e-27,4.0
7.979373147072559e-27,8.040220296701462e-27,4.0040000000000004
7.979373147072559e-27,8.040220296701462e-27,4.008
7.979373147072559e-27,8.040220296701462e-27,4.0120000000000005
7.979373147072559e-27,8.040220296701462e-27,4.016
7.979373147072559e-27,8.040220296701462e-27,4.0200000000000005
7.979373147072559e-27,8.040220296701462e-27,4.024
7.979373147072559e-27,8.040220296701462e-27,4.0280000000000005
7.979373147072559e-27,8.040220296701462e-27,4.032
7.979373147072559e-27,8.040220296701462e-27,4.0360000000000005
7.979373147072559e-27,8.040220296701462e-27,4.04
7.979373147072559e-27,8.040220296701462e-27,4.0440000000000005
7.979373147072559e-27,8.040220296701462e-27,4.048
7.979373147072559e-27,8.040220296701462e-27,4.0520000000000005
7.979373147072559e-27,8.040220296701462e-27,4.056
7.979373147072559e-27,8.040220296701462e-27,4.0600000000000005
7.979373147072559e-27,8.040220296701462e-27,4.064
7.979373147072559e-27,8.040220296701462e-27,4.0680000000000005
7.979373147072559e-27,8.040220296701462e-27,4.072
7.979373147072559e-27,8.040220296701462e-27,4.0760000000000005
7.979373147072559e-27,8.040220296701462e-27,4.08
7.979373147072559e-27,8.040220296701462e-27,4.0840000000000005
7.979373147072559e-27,8.040220296701462e-27,4.088
7.979373147072559e-27,8.040220296701462e-27,4.0920000000000005
7.979373147072559e-27,8.040220296701462e-27,4.096
7.979373147072559e-27,8.040220296701462e-27,4.1
7.979373147072559e-27,8.040220296701462e-27,4.104
7.979373147072559e-27,8.040220296701462e-27,4.108
7.979373147072559e-27,8.040220296701462e-27,4.112
7.979373147072559e-27,8.040220296701462e-27,4.116
7.979373147072559e-27,8.040220296701462e-27,4.12
7.979373147072559e-27,8.040220296701462e-27,4.124
7.979373147072559e-27,8.040220296701462e-27,4.128
7.979373147072559e-27,8.040220296701462e-27,4.132
7.979373147072559e-27,8.040220296701462e-27,4.136
7.979373147072559e-27,8.040220296701462e-27,4.14
7.979373147072559e-27,8.040220296701462e-27,4.144
7.979373147072559e-27,8.040220296701462e-27,4.148
7.979373147072559e-27,8.040220296701462e-27,4.152
7.979373147072559e-27,8.040220296701462e-27,4.156
7.979373147072559e-27,8.040220296701462e-27,4.16
7.979373147072559e-27,8.040220296701462e-27,4.164
7.979373147072559e-27,8.040220296701462e-27,4.168
7.979373147072559e-27,8.040220296701462e-27,4.172
7.979373147072559e-27,8.040220296701462e-27,4.176
7.979373147072559e-27,8.040220296701462e-27,4.18
7.979373147072559e-27,8.040220296701462e-27,4.184
7.979373147072559e-27,8.040220296701462e-27,4.188
7.979373147072559e-27,8.040220296701462e-27,4.192
7.979373147072559e-27,8.040220296701462e-27,4.196
7.979373147072559e-27,8.040220296701462e-27,4.2
7.979373147072559e-27,8.040220296701462e-27,4.204
7.979373147072559e-27,8.040220296701462e-27,4.208
7.979373147072559e-27,8.040220296701462e-27,4.212
7.979373147072559e-27,8.040220296701462e-27,4.216
7.979373147072559e-27,8.040220296701462e-27,4.22
7.979373147072559e-27,8.040220296701462e-27,4.224
7.979373147072559e-27,8.040220296701462e-27,4.228
7.979373147072559e-27,8.040220296701462e-27,4.232
7.979373147072559e-27,8.040220296701462e-27,4.236
7.979373147072559e-27,8.040220296701462e-27,4.24
7.979373147072559e-27,8.040220296701462e-27,4.244
7.979373147072559e-27,8.040220296701462e-27,4.248
7.979373147072559e-27,8.040220296701462e-27,4.252
7.979373147072559e-27,8.040220296701462e-27,4.256
7.979373147072559e-27,8.040220296701462e-27,4.26
7.979373147072559e-27,8.040220296701462e-27,4.264
7.979373147072559e-27,8.040220296701462e-27,4.268
7.979373147072559e-27,8.040220296701462e-27,4.272
7.979373147072559e-27,8.040220296701462e-27,4.276
7.979373147072559e-27,8.040220296701462e-27,4.28
7.979373147072559e-27,8.040220296701462e-27,4.284
7.979373147072559e-27,8.040220296701462e-27,4.288
7.979373147072559e-27,8.040220296701462e-27,4.292
7.979373147072559e-27,8.040220296701462e-27,4.296
7.979373147072559e-27,8.040220296701462e-27,4.3
7.979373147072559e-27,8.040220296701462e-27,4.304
7.979373147072559e-27,8.040220296701462e-27,4.308
7.979373147072559e-27,8.040220296701462e-27,4.312
7.979373147072559e-27,8.040220296701462e-27,4.316
7.979373147072559e-27,8.040220296701462e-27,4.32
7.979373147072559e-27,8.040220296701462e-27,4.324
7.979373147072559e-27,8.040220296701462e-27,4.328
7.979373147072559e-27,8.040220296701462e-27,4.332
7.979373147072559e-27,8.040220296701462e-27,4.336
7.979373147072559e-27,8.040220296701462e-27,4.34
7.979373147072559e-27,8.040220296701462e-27,4.344
7.979373147072559e-27,8.040220296701462e-27,4.348
7.979373147072559e-27,8.040220296701462e-27,4.352
7.979373147072559e-27,8.040220296701462e-27,4.356
7.979373147072559e-27,8.040220296701462e-27,4.36
7.979373147072559e-27,8.040220296701462e-27,4.364
7.979373147072559e-27,8.040220296701462e-27,4.368
7.979373147072559e-27,8.040220296701462e-27,4.372
7.979373147072559e-27,8.040220296701462e-27,4.376
7.979373147072559e-27,8.040220296701462e-27,4.38
7.979373147072559e-27,8.040220296701462e-27,4.384
7.979373147072559e-27,8.040220296701462e-27,4.388
7.979373147072559e-27,8.040220296701462e-27,4.392
7.979373147072559e-27,8.040220296701462e-27,4.396
7.979373147072559e-27,8.040220296701462e-27,4.4
7.979373147072559e-27,8.040220296701462e-27,4.404
7.979373147072559e-27,8.040220296701462e-27,4.408
7.979373147072559e-27,8.040220296701462e-27,4.412
7.979373147072559e-27,8.040220296701462e-27,4.416
7.979373147072559e-27,8.040220296701462e-27,4.42
7.979373147072559e-27,8.040220296701462e-27,4.424
7.979373147072559e-27,8.040220296701462e-27,4.428
7.979373147072559e-27,8.040220296701462e-27,4.432
7.979373147072559e-27,8.040220296701462e-27,4.436
7.979373147072559e-27,8.040220296701462e-27,4.44
7.979373147072559e-27,8.040220296701462e-27,4.444
7.979373147072559e-27,8.040220296701462e-27,4.448
7.979373147072559e-27,8.040220296701462e-27,4.452
7.979373147072559e-27,8.040220296701462e-27,4.456
7.979373147072559e-27,8.040220296701462e-27,4.46
7.979373147072559e-27,8.040220296701462e-27,4.464
7.979373147072559e-27,8.040220296701462e-27,4.468
7.979373147072559e-27,8.040220296701462e-27,4.472
7.979373147072559e-27,8.040220296701462e-27,4.476
7.979373147072559e-27,8.040220296701462e-27,4.48
7.979373147072559e-27,8.040220296701462e-27,4.484
7.979373147072559e-27,8.040220296701462e-27,4.488
7.979373147072559e-27,8.040220296701462e-27,4.492
7.979373147072559e-27,8.040220296701462e-27,4.496
7.979373147072559e-27,8.040220296701462e-27,4.5
7.979373147072559e-27,8.040220296701462e-27,4.5040000000000004
7.979373147072559e-27,8.040220296701462e-27,4.508
7.979373147072559e-27,8.040220296701462e-27,4.5120000000000005
7.979373147072559e-27,8.040220296701462e-27,4.516
7.979373147072559e-27,8.040220296701462e-27,4.5200000000000005
7.979373147072559e-27,8.040220296701462e-27,4.524
7.979373147072559e-27,8.040220296701462e-27,4.5280000000000005
7.979373147072559e-27,8.040220296701462e-27,4.532
7.979373147072559e-27,8.040220296701462e-27,4.5360000000000005
7.979373147072559e-27,8.040220296701462e-27,4.54
7.979373147072559e-27,8.040220296701462e-27,4.5440000000000005
7.979373147072559e-27,8.040220296701462e-27,4.548
7.979373147072559e-27,8.040220296701462e-27,4.5520000000000005
7.979373147072559e-27,8.040220296701462e-27,4.556
7.979373147072559e-27,8.040220296701462e-27,4.5600000000000005
7.979373147072559e-27,8.040220296701462e-27,4.564
7.979373147072559e-27,8.040220296701462e-27,4.5680000000000005
7.979373147072559e-27,8.040220296701462e-27,4.572
7.979373147072559e-27,8.040220296701462e-27,4.5760000000000005
7.979373147072559e-27,8.040220296701462e-27,4.58
7.979373147072559e-27,8.040220296701462e-27,4.5840000000000005
7.979373147072559e-27,8.040220296701462e-27,4.588
7.979373147072559e-27,8.040220296701462e-27,4.5920000000000005
7.979373147072559e-27,8.040220296701462e-27,4.596
7.979373147072559e-27,8.040220296701462e-27,4.6000000000000005
7.979373147072559e-27,8.040220296701462e-27,4.604
7.979373147072559e-27,8.040220296701462e-27,4.6080000000000005
7.979373147072559e-27,8.040220296701462e-27,4.612
7.979373147072559e-27,8.040220296701462e-27,4.616
7.979373147072559e-27,8.040220296701462e-27,4.62
7.979373147072559e-27,8.040220296701462e-27,4.624
7.979373147072559e-27,8.040220296701462e-27,4.628
7.979373147072559e-27,8.040220296701462e-27,4.632
7.979373147072559e-27,8.040220296701462e-27,4.636
7.979373147072559e-27,8.040220296701462e-27,4.64
7.979373147072559e-27,8.040220296701462e-27,4.644
7.979373147072559e-27,8.040220296701462e-27,4.648
7.979373147072559e-27,8.040220296701462e-27,4.652
7.979373147072559e-27,8.040220296701462e-27,4.656
7.979373147072559e-27,8.040220296701462e-27,4.66
7.979373147072559e-27,8.040220296701462e-27,4.664
7.979373147072559e-27,8.040220296701462e-27,4.668
7.979373147072559e-27,8.040220296701462e-27,4.672
7.979373147072559e-27,8.040220296701462e-27,4.676
7.979373147072559e-27,8.040220296701462e-27,4.68
7.979373147072559e-27,8.040220296701462e-27,4.684
7.979373147072559e-27,8.040220296701462e-27,4.688
7.979373147072559e-27,8.040220296701462e-27,4.692
7.979373147072559e-27,8.040220296701462e-27,4.696
7.979373147072559e-27,8.040220296701462e-27,4.7
7.979373147072559e-27,8.040220296701462e-27,4.704
7.979373147072559e-27,8.040220296701462e-27,4.708
7.979373147072559e-27,8.040220296701462e-27,4.712
7.979373147072559e-27,8.040220296701462e-27,4.716
7.979373147072559e-27,8.040220296701462e-27,4.72
7.979373147072559e-27,8.040220296701462e-27,4.724
7.979373147072559e-27,8.040220296701462e-27,4.728
7.979373147072559e-27,8.040220296701462e-27,4.732
7.979373147072559e-27,8.040220296701462e-27,4.736
7.979373147072559e-27,8.040220296701462e-27,4.74
7.979373147072559e-27,8.040220296701462e-27,4.744
7.979373147072559e-27,8.040220296701462e-27,4.748
7.979373147072559e-27,8.040220296701462e-27,4.752
7.979373147072559e-27,8.040220296701462e-27,4.756
7.979373147072559e-27,8.040220296701462e-27,4.76
7.979373147072559e-27,8.040220296701462e-27,4.764
7.979373147072559e-27,8.040220296701462e-27,4.768
7.979373147072559e-27,8.040220296701462e-27,4.772
7.979373147072559e-27,8.040220296701462e-27,4.776
7.979373147072559e-27,8.040220296701462e-27,4.78
7.979373147072559e-27,8.040220296701462e-27,4.784
7.979373147072559e-27,8.040220296701462e-27,4.788
7.979373147072559e-27,8.040220296701462e-27,4.792
7.979373147072559e-27,8.040220296701462e-27,4.796
7.979373147072559e-27,8.040220296701462e-27,4.8
7.979373147072559e-27,8.040220296701462e-27,4.804
7.979373147072559e-27,8.040220296701462e-27,4.808
7.979373147072559e-27,8.040220296701462e-27,4.812
7.979373147072559e-27,8.040220296701462e-27,4.816
7.979373147072559e-27,8.040220296701462e-27,4.82
7.979373147072559e-27,8.040220296701462e-27,4.824
7.979373147072559e-27,8.040220296701462e-27,4.828
7.979373147072559e-27,8.040220296701462e-27,4.832
7.979373147072559e-27,8.040220296701462e-27,4.836
7.979373147072559e-27,8.040220296701462e-27,4.84
7.979373147072559e-27,8.040220296701462e-27,4.844
7.979373147072559e-27,8.040220296701462e-27,4.848
7.979373147072559e-27,8.040220296701462e-27,4.852
7.979373147072559e-27,8.040220296701462e-27,4.856
7.979373147072559e-27,8.040220296701462e-27,4.86
7.979373147072559e-27,8.040220296701462e-27,4.864
7.979373147072559e-27,8.040220296701462e-27,4.868
7.979373147072559e-27,8.040220296701462e-27,4.872
7.979373147072559e-27,8.040220296701462e-27,4.876
7.979373147072559e-27,8.040220296701462e-27,4.88
7.979373147072559e-27,8.040220296701462e-27,4.884
7.979373147072559e-27,8.040220296701462e-27,4.888
7.979373147072559e-27,8.040220296701462e-27,4.892
7.979373147072559e-27,8.040220296701462e-27,4.896
7.979373147072559e-27,8.040220296701462e-27,4.9
7.979373147072559e-27,8.040220296701462e-27,4.904
7.979373147072559e-27,8.040220296701462e-27,4.908
7.979373147072559e-27,8.040220296701462e-27,4.912
7.979373147072559e-27,8.040220296701462e-27,4.916
7.979373147072559e-27,8.040220296701462e-27,4.92
7.979373147072559e-27,8.040220296701462e-27,4.924
7.979373147072559e-27,8.040220296701462e-27,4.928
7.979373147072559e-27,8.040220296701462e-27,4.932
7.979373147072559e-27,8.040220296701462e-27,4.936
7.979373147072559e-27,8.040220296701462e-27,4.94
7.979373147072559e-27,8.040220296701462e-27,4.944
7.979373147072559e-27,8.040220296701462e-27,4.948
7.979373147072559e-27,8.040220296701462e-27,4.952
7.979373147072559e-27,8.040220296701462e-27,4.956
7.979373147072559e-27,8.040220296701462e-27,4.96
7.979373147072559e-27,8.040220296701462e-27,4.964
7.979373147072559e-27,8.040220296701462e-27,4.968
7.979373147072559e-27,8.040220296701462e-27,4.972
7.979373147072559e-27,8.040220296701462e-27,4.976
7.979373147072559e-27,8.040220296701462e-27,4.98
7.979373147072559e-27,8.040220296701462e-27,4.984
7.979373147072559e-27,8.040220296701462e-27,4.988
7.979373147072559e-27,8.040220296701462e-27,4.992
7.979373147072559e-27,8.040220296701462e-27,4.996
7.979373147072559e-27,8.040220296701462e-27,5.0
7.979373147072559e-27,8.040220296701462e-27,5.0040000000000004
7.979373147072559e-27,8.040220296701462e-27,5.008
7.979373147072559e-27,8.040220296701462e-27,5.0120000000000005
7.979373147072559e-27,8.040220296701462e-27,5.016
7.979373147072559e-27,8.040220296701462e-27,5.0200000000000005
7.979373147072559e-27,8.040220296701462e-27,5.024
7.979373147072559e-27,8.040220296701462e-27,5.0280000000000005
7.979373147072559e-27,8.040220296701462e-27,5.032
7.979373147072559e-27,8.040220296701462e-27,5.0360000000000005
7.979373147072559e-27,8.040220296701462e-27,5.04
7.979373147072559e-27,8.040220296701462e-27,5.0440000000000005
7.979373147072559e-27,8.040220296701462e-27,5.048
7.979373147072559e-27,8.040220296701462e-27,5.0520000000000005
7.979373147072559e-27,8.040220296701462e-27,5.056
7.979373147072559e-27,8.040220296701462e-27,5.0600000000000005
7.979373147072559e-27,8.040220296701462e-27,5.064
7.979373147072559e-27,8.040220296701462e-27,5.0680000000000005
7.979373147072559e-27,8.040220296701462e-27,5.072
7.979373147072559e-27,8.040220296701462e-27,5.0760000000000005
7.979373147072559e-27,8.040220296701462e-27,5.08
7.979373147072559e-27,8.040220296701462e-27,5.0840000000000005
7.979373147072559e-27,8.040220296701462e-27,5.088
7.979373147072559e-27,8.040220296701462e-27,5.0920000000000005
7.979373147072559e-27,8.040220296701462e-27,5.096
7.979373147072559e-27,8.040220296701462e-27,5.1000000000000005
7.979373147072559e-27,8.040220296701462e-27,5.104
7.979373147072559e-27,8.040220296701462e-27,5.1080000000000005
7.979373147072559e-27,8.040220296701462e-27,5.112
7.979373147072559e-27,8.040220296701462e-27,5.1160000000000005
7.979373147072559e-27,8.040220296701462e-27,5.12
7.979373147072559e-27,8.040220296701462e-27,5.124
7.979373147072559e-27,8.040220296701462e-27,5.128
7.979373147072559e-27,8.040220296701462e-27,5.132
7.979373147072559e-27,8.040220296701462e-27,5.136
7.979373147072559e-27,8.040220296701462e-27,5.14
7.979373147072559e-27,8.040220296701462e-27,5.144
7.979373147072559e-27,8.040220296701462e-27,5.148
7.979373147072559e-27,8.040220296701462e-27,5.152
7.979373147072559e-27,8.040220296701462e-27,5.156
7.979373147072559e-27,8.040220296701462e-27,5.16
7.979373147072559e-27,8.040220296701462e-27,5.164
7.979373147072559e-27,8.040220296701462e-27,5.168
7.979373147072559e-27,8.040220296701462e-27,5.172
7.979373147072559e-27,8.040220296701462e-27,5.176
7.979373147072559e-27,8.040220296701462e-27,5.18
7.979373147072559e-27,8.040220296701462e-27,5.184
7.979373147072559e-27,8.040220296701462e-27,5.188
7.979373147072559e-27,8.040220296701462e-27,5.192
7.979373147072559e-27,8.040220296701462e-27,5.196
7.979373147072559e-27,8.040220296701462e-27,5.2
7.979373147072559e-27,8.040220296701462e-27,5.204
7.979373147072559e-27,8.040220296701462e-27,5.208
7.979373147072559e-27,8.040220296701462e-27,5.212
7.979373147072559e-27,8.040220296701462e-27,5.216
7.979373147072559e-27,8.040220296701462e-27,5.22
7.979373147072559e-27,8.040220296701462e-27,5.224
7.979373147072559e-27,8.040220296701462e-27,5.228
7.979373147072559e-27,8.040220296701462e-27,5.232
7.979373147072559e-27,8.040220296701462e-27,5.236
7.979373147072559e-27,8.040220296701462e-27,5.24
7.979373147072559e-27,8.040220296701462e-27,5.244
7.979373147072559e-27,8.040220296701462e-27,5.248
7.979373147072559e-27,8.040220296701462e-27,5.252
7.979373147072559e-27,8.040220296701462e-27,5.256
7.979373147072559e-27,8.040220296701462e-27,5.26
7.979373147072559e-27,8.040220296701462e-27,5.264
7.979373147072559e-27,8.040220296701462e-27,5.268
7.979373147072559e-27,8.040220296701462e-27,5.272
7.979373147072559e-27,8.040220296701462e-27,5.276
7.979373147072559e-27,8.040220296701462e-27,5.28
7.979373147072559e-27,8.040220296701462e-27,5.284
7.979373147072559e-27,8.040220296701462e-27,5.288
7.979373147072559e-27,8.040220296701462e-27,5.292
7.979373147072559e-27,8.040220296701462e-27,5.296
7.979373147072559e-27,8.040220296701462e-27,5.3
7.979373147072559e-27,8.040220296701462e-27,5.304
7.979373147072559e-27,8.040220296701462e-27,5.308
7.979373147072559e-27,8.040220296701462e-27,5.312
7.979373147072559e-27,8.040220296701462e-27,5.316
7.979373147072559e-27,8.040220296701462e-27,5.32
7.979373147072559e-27,8.040220296701462e-27,5.324
7.979373147072559e-27,8.040220296701462e-27,5.328
7.979373147072559e-27,8.040220296701462e-27,5.332
7.979373147072559e-27,8.040220296701462e-27,5.336
7.979373147072559e-27,8.040220296701462e-27,5.34
7.979373147072559e-27,8.040220296701462e-27,5.344
7.979373147072559e-27,8.040220296701462e-27,5.348
7.979373147072559e-27,8.040220296701462e-27,5.352
7.979373147072559e-27,8.040220296701462e-27,5.356
7.979373147072559e-27,8.040220296701462e-27,5.36
7.979373147072559e-27,8.040220296701462e-27,5.364
7.979373147072559e-27,8.040220296701462e-27,5.368
7.979373147072559e-27,8.040220296701462e-27,5.372
7.979373147072559e-27,8.040220296701462e-27,5.376
7.979373147072559e-27,8.040220296701462e-27,5.38
7.979373147072559e-27,8.040220296701462e-27,5.384
7.979373147072559e-27,8.040220296701462e-27,5.388
7.979373147072559e-27,8.040220296701462e-27,5.392
7.979373147072559e-27,8.040220296701462e-27,5.396
7.979373147072559e-27,8.040220296701462e-27,5.4
7.979373147072559e-27,8.040220296701462e-27,5.404
7.979373147072559e-27,8.040220296701462e-27,5.408
7.979373147072559e-27,8.040220296701462e-27,5.412
7.979373147072559e-27,8.040220296701462e-27,5.416
7.979373147072559e-27,8.040220296701462e-27,5.42
7.979373147072559e-27,8.040220296701462e-27,5.424
7.979373147072559e-27,8.040220296701462e-27,5.428
7.979373147072559e-27,8.040220296701462e-27,5.432
7.979373147072559e-27,8.040220296701462e-27,5.436
7.979373147072559e-27,8.040220296701462e-27,5.44
7.979373147072559e-27,8.040220296701462e-27,5.444
7.979373147072559e-27,8.040220296701462e-27,5.448
7.979373147072559e-27,8.040220296701462e-27,5.452
7.979373147072559e-27,8.040220296701462e-27,5.456
7.979373147072559e-27,8.040220296701462e-27,5.46
7.979373147072559e-27,8.040220296701462e-27,5.464
7.979373147072559e-27,8.040220296701462e-27,5.468
7.979373147072559e-27,8.040220296701462e-27,5.472
7.979373147072559e-27,8.040220296701462e-27,5.476
7.979373147072559e-27,8.040220296701462e-27,5.48
7.979373147072559e-27,8.040220296701462e-27,5.484
7.979373147072559e-27,8.040220296701462e-27,5.488
7.979373147072559e-27,8.040220296701462e-27,5.492
7.979373147072559e-27,8.040220296701462e-27,5.496
7.979373147072559e-27,8.040220296701462e-27,5.5
7.979373147072559e-27,8.040220296701462e-27,5.5040000000000004
7.979373147072559e-27,8.040220296701462e-27,5.508
7.979373147072559e-27,8.040220296701462e-27,5.5120000000000005
7.979373147072559e-27,8.040220296701462e-27,5.516
7.979373147072559e-27,8.040220296701462e-27,5.5200000000000005
7.979373147072559e-27,8.040220296701462e-27,5.524
7.979373147072559e-27,8.040220296701462e-27,5.5280000000000005
7.979373147072559e-27,8.040220296701462e-27,5.532
7.979373147072559e-27,8.040220296701462e-27,5.5360000000000005
7.979373147072559e-27,8.040220296701462e-27,5.54
7.979373147072559e-27,8.040220296701462e-27,5.5440000000000005
7.979373147072559e-27,8.040220296701462e-27,5.548
7.979373147072559e-27,8.040220296701462e-27,5.5520000000000005
7.979373147072559e-27,8.040220296701462e-27,5.556
7.979373147072559e-27,8.040220296701462e-27,5.5600000000000005
7.979373147072559e-27,8.040220296701462e-27,5.564
7.979373147072559e-27,8.040220296701462e-27,5.5680000000000005
7.979373147072559e-27,8.040220296701462e-27,5.572
7.979373147072559e-27,8.040220296701462e-27,5.5760000000000005
7.979373147072559e-27,8.040220296701462e-27,5.58
7.979373147072559e-27,8.040220296701462e-27,5.5840000000000005
7.979373147072559e-27,8.040220296701462e-27,5.588
7.979373147072559e-27,8.040220296701462e-27,5.5920000000000005
7.979373147072559e-27,8.040220296701462e-27,5.596
7.979373147072559e-27,8.040220296701462e-27,5.6000000000000005
7.979373147072559e-27,8.040220296701462e-27,5.604
7.979373147072559e-27,8.040220296701462e-27,5.6080000000000005
7.979373147072559e-27,8.040220296701462e-27,5.612
7.979373147072559e-27,8.040220296701462e-27,5.6160000000000005
7.979373147072559e-27,8.040220296701462e-27,5.62
7.979373147072559e-27,8.040220296701462e-27,5.6240000000000006
7.979373147072559e-27,8.040220296701462e-27,5.628
7.979373147072559e-27,8.040220296701462e-27,5.632
7.979373147072559e-27,8.040220296701462e-27,5.636
7.979373147072559e-27,8.040220296701462e-27,5.64
7.979373147072559e-27,8.040220296701462e-27,5.644
7.979373147072559e-27,8.040220296701462e-27,5.648
7.979373147072559e-27,8.040220296701462e-27,5.652
7.979373147072559e-27,8.040220296701462e-27,5.656
7.979373147072559e-27,8.040220296701462e-27,5.66
7.979373147072559e-27,8.040220296701462e-27,5.664
7.979373147072559e-27,8.040220296701462e-27,5.668
7.979373147072559e-27,8.040220296701462e-27,5.672
7.979373147072559e-27,8.040220296701462e-27,5.676
7.979373147072559e-27,8.040220296701462e-27,5.68
7.979373147072559e-27,8.040220296701462e-27,5.684
7.979373147072559e-27,8.040220296701462e-27,5.688
7.979373147072559e-27,8.040220296701462e-27,5.692
7.979373147072559e-27,8.040220296701462e-27,5.696
7.979373147072559e-27,8.040220296701462e-27,5.7
7.979373147072559e-27,8.040220296701462e-27,5.704
7.979373147072559e-27,8.040220296701462e-27,5.708
7.979373147072559e-27,8.040220296701462e-27,5.712
7.979373147072559e-27,8.040220296701462e-27,5.716
7.979373147072559e-27,8.040220296701462e-27,5.72
7.979373147072559e-27,8.040220296701462e-27,5.724
7.979373147072559e-27,8.040220296701462e-27,5.728
7.979373147072559e-27,8.040220296701462e-27,5.732
7.979373147072559e-27,8.040220296701462e-27,5.736
7.979373147072559e-27,8.040220296701462e-27,5.74
7.979373147072559e-27,8.040220296701462e-27,5.744
7.979373147072559e-27,8.040220296701462e-27,5.748
7.979373147072559e-27,8.040220296701462e-27,5.752
7.979373147072559e-27,8.040220296701462e-27,5.756
7.979373147072559e-27,8.040220296701462e-27,5.76
7.979373147072559e-27,8.040220296701462e-27,5.764
7.979373147072559e-27,8.040220296701462e-27,5.768
7.979373147072559e-27,8.040220296701462e-27,5.772
7.979373147072559e-27,8.040220296701462e-27,5.776
7.979373147072559e-27,8.040220296701462e-27,5.78
7.979373147072559e-27,8.040220296701462e-27,5.784
7.979373147072559e-27,8.040220296701462e-27,5.788
7.979373147072559e-27,8.040220296701462e-27,5.792
7.979373147072559e-27,8.040220296701462e-27,5.796
7.979373147072559e-27,8.040220296701462e-27,5.8
7.979373147072559e-27,8.040220296701462e-27,5.804
7.979373147072559e-27,8.040220296701462e-27,5.808
7.979373147072559e-27,8.040220296701462e-27,5.812
7.979373147072559e-27,8.040220296701462e-27,5.816
7.979373147072559e-27,8.040220296701462e-27,5.82
7.979373147072559e-27,8.040220296701462e-27,5.824
7.979373147072559e-27,8.040220296701462e-27,5.828
7.979373147072559e-27,8.040220296701462e-27,5.832
7.979373147072559e-27,8.040220296701462e-27,5.836
7.979373147072559e-27,8.040220296701462e-27,5.84
7.979373147072559e-27,8.040220296701462e-27,5.844
7.979373147072559e-27,8.040220296701462e-27,5.848
7.979373147072559e-27,8.040220296701462e-27,5.852
7.979373147072559e-27,8.040220296701462e-27,5.856
7.979373147072559e-27,8.040220296701462e-27,5.86
7.979373147072559e-27,8.040220296701462e-27,5.864
7.979373147072559e-27,8.040220296701462e-27,5.868
7.979373147072559e-27,8.040220296701462e-27,5.872
7.979373147072559e-27,8.040220296701462e-27,5.876
7.979373147072559e-27,8.040220296701462e-27,5.88
7.979373147072559e-27,8.040220296701462e-27,5.884
7.979373147072559e-27,8.040220296701462e-27,5.888
7.979373147072559e-27,8.040220296701462e-27,5.892
7.979373147072559e-27,8.040220296701462e-27,5.896
7.979373147072559e-27,8.040220296701462e-27,5.9
7.979373147072559e-27,8.040220296701462e-27,5.904
7.979373147072559e-27,8.040220296701462e-27,5.908
7.979373147072559e-27,8.040220296701462e-27,5.912
7.979373147072559e-27,8.040220296701462e-27,5.916
7.979373147072559e-27,8.040220296701462e-27,5.92
7.979373147072559e-27,8.040220296701462e-27,5.924
7.979373147072559e-27,8.040220296701462e-27,5.928
7.979373147072559e-27,8.040220296701462e-27,5.932
7.979373147072559e-27,8.040220296701462e-27,5.936
7.979373147072559e-27,8.040220296701462e-27,5.94
7.979373147072559e-27,8.040220296701462e-27,5.944
7.979373147072559e-27,8.040220296701462e-27,5.948
7.979373147072559e-27,8.040220296701462e-27,5.952
7.979373147072559e-27,8.040220296701462e-27,5.956
7.979373147072559e-27,8.040220296701462e-27,5.96
7.979373147072559e-27,8.040220296701462e-27,5.964
7.979373147072559e-27,8.040220296701462e-27,5.968
7.979373147072559e-27,8.040220296701462e-27,5.972
7.979373147072559e-27,8.040220296701462e-27,5.976
7.979373147072559e-27,8.040220296701462e-27,5.98
7.979373147072559e-27,8.040220296701462e-27,5.984
7.979373147072559e-27,8.040220296701462e-27,5.988
7.979373147072559e-27,8.040220296701462e-27,5.992
7.979373147072559e-27,8.040220296701462e-27,5.996
7.979373147072559e-27,8.040220296701462e-27,6.0
7.979373147072559e-27,8.040220296701462e-27,6.0040000000000004
7.979373147072559e-27,8.040220296701462e-27,6.008
7.979373147072559e-27,8.040220296701462e-27,6.0120000000000005
7.979373147072559e-27,8.040220296701462e-27,6.016
7.979373147072559e-27,8.040220296701462e-27,6.0200000000000005
7.979373147072559e-27,8.040220296701462e-27,6.024
7.979373147072559e-27,8.040220296701462e-27,6.0280000000000005
7.979373147072559e-27,8.040220296701462e-27,6.032
7.979373147072559e-27,8.040220296701462e-27,6.0360000000000005
7.979373147072559e-27,8.040220296701462e-27,6.04
7.979373147072559e-27,8.040220296701462e-27,6.0440000000000005
7.979373147072559e-27,8.040220296701462e-27,6.048
7.979373147072559e-27,8.040220296701462e-27,6.0520000000000005
7.979373147072559e-27,8.040220296701462e-27,6.056
7.979373147072559e-27,8.040220296701462e-27,6.0600000000000005
7.979373147072559e-27,8.040220296701462e-27,6.064
7.979373147072559e-27,8.040220296701462e-27,6.0680000000000005
7.979373147072559e-27,8.040220296701462e-27,6.072
7.979373147072559e-27,8.040220296701462e-27,6.0760000000000005
7.979373147072559e-27,8.040220296701462e-27,6.08
7.979373147072559e-27,8.040220296701462e-27,6.0840000000000005
7.979373147072559e-27,8.040220296701462e-27,6.088
7.979373147072559e-27,8.040220296701462e-27,6.0920000000000005
7.979373147072559e-27,8.040220296701462e-27,6.096
7.979373147072559e-27,8.040220296701462e-27,6.1000000000000005
7.979373147072559e-27,8.040220296701462e-27,6.104
7.979373147072559e-27,8.040220296701462e-27,6.1080000000000005
7.979373147072559e-27,8.040220296701462e-27,6.112
7.979373147072559e-27,8.040220296701462e-27,6.1160000000000005
7.979373147072559e-27,8.040220296701462e-27,6.12
7.979373147072559e-27,8.040220296701462e-27,6.1240000000000006
7.979373147072559e-27,8.040220296701462e-27,6.128
7.979373147072559e-27,8.040220296701462e-27,6.132000000000001
7.979373147072559e-27,8.040220296701462e-27,6.136
7.979373147072559e-27,8.040220296701462e-27,6.140000000000001
7.979373147072559e-27,8.040220296701462e-27,6.144
7.979373147072559e-27,8.040220296701462e-27,6.148
7.979373147072559e-27,8.040220296701462e-27,6.152
7.979373147072559e-27,8.040220296701462e-27,6.156
7.979373147072559e-27,8.040220296701462e-27,6.16
7.979373147072559e-27,8.040220296701462e-27,6.164
7.979373147072559e-27,8.040220296701462e-27,6.168
7.979373147072559e-27,8.040220296701462e-27,6.172
7.979373147072559e-27,8.040220296701462e-27,6.176
7.979373147072559e-27,8.040220296701462e-27,6.18
7.979373147072559e-27,8.040220296701462e-27,6.184
7.979373147072559e-27,8.040220296701462e-27,6.188
7.979373147072559e-27,8.040220296701462e-27,6.192
7.979373147072559e-27,8.040220296701462e-27,6.196
7.979373147072559e-27,8.040220296701462e-27,6.2
7.979373147072559e-27,8.040220296701462e-27,6.204
7.979373147072559e-27,8.040220296701462e-27,6.208
7.979373147072559e-27,8.040220296701462e-27,6.212
7.979373147072559e-27,8.040220296701462e-27,6.216
7.979373147072559e-27,8.040220296701462e-27,6.22
7.979373147072559e-27,8.040220296701462e-27,6.224
7.979373147072559e-27,8.040220296701462e-27,6.228
7.979373147072559e-27,8.040220296701462e-27,6.232
7.979373147072559e-27,8.040220296701462e-27,6.236
7.979373147072559e-27,8.040220296701462e-27,6.24
7.979373147072559e-27,8.040220296701462e-27,6.244
7.979373147072559e-27,8.040220296701462e-27,6.248
7.979373147072559e-27,8.040220296701462e-27,6.252
7.979373147072559e-27,8.040220296701462e-27,6.256
7.979373147072559e-27,8.040220296701462e-27,6.26
7.979373147072559e-27,8.040220296701462e-27,6.264
7.979373147072559e-27,8.040220296701462e-27,6.268
7.979373147072559e-27,8.040220296701462e-27,6.272
7.979373147072559e-27,8.040220296701462e-27,6.276
7.979373147072559e-27,8.040220296701462e-27,6.28
7.979373147072559e-27,8.040220296701462e-27,6.284
7.979373147072559e-27,8.040220296701462e-27,6.288
7.979373147072559e-27,8.040220296701462e-27,6.292
7.979373147072559e-27,8.040220296701462e-27,6.296
7.979373147072559e-27,8.040220296701462e-27,6.3
7.979373147072559e-27,8.040220296701462e-27,6.304
7.979373147072559e-27,8.040220296701462e-27,6.308
7.979373147072559e-27,8.040220296701462e-27,6.312
7.979373147072559e-27,8.040220296701462e-27,6.316
7.979373147072559e-27,8.040220296701462e-27,6.32
7.979373147072559e-27,8.040220296701462e-27,6.324
7.979373147072559e-27,8.040220296701462e-27,6.328
7.979373147072559e-27,8.040220296701462e-27,6.332
7.979373147072559e-27,8.040220296701462e-27,6.336
7.979373147072559e-27,8.040220296701462e-27,6.34
7.979373147072559e-27,8.040220296701462e-27,6.344
7.979373147072559e-27,8.040220296701462e-27,6.348
7.979373147072559e-27,8.040220296701462e-27,6.352
7.979373147072559e-27,8.040220296701462e-27,6.356
7.979373147072559e-27,8.040220296701462e-27,6.36
7.979373147072559e-27,8.040220296701462e-27,6.364
7.979373147072559e-27,8.040220296701462e-27,6.368
7.979373147072559e-27,8.040220296701462e-27,6.372
7.979373147072559e-27,8.040220296701462e-27,6.376
7.979373147072559e-27,8.040220296701462e-27,6.38
7.979373147072559e-27,8.040220296701462e-27,6.384
7.979373147072559e-27,8.040220296701462e-27,6.388
7.979373147072559e-27,8.040220296701462e-27,6.392
7.979373147072559e-27,8.040220296701462e-27,6.396
7.979373147072559e-27,8.040220296701462e-27,6.4
7.979373147072559e-27,8.040220296701462e-27,6.404
7.979373147072559e-27,8.040220296701462e-27,6.408
7.979373147072559e-27,8.040220296701462e-27,6.412
7.979373147072559e-27,8.040220296701462e-27,6.416
7.979373147072559e-27,8.040220296701462e-27,6.42
7.979373147072559e-27,8.040220296701462e-27,6.424
7.979373147072559e-27,8.040220296701462e-27,6.428
7.979373147072559e-27,8.040220296701462e-27,6.432
7.979373147072559e-27,8.040220296701462e-27,6.436
7.979373147072559e-27,8.040220296701462e-27,6.44
7.979373147072559e-27,8.040220296701462e-27,6.444
7.979373147072559e-27,8.040220296701462e-27,6.448
7.979373147072559e-27,8.040220296701462e-27,6.452
7.979373147072559e-27,8.040220296701462e-27,6.456
7.979373147072559e-27,8.040220296701462e-27,6.46
7.979373147072559e-27,8.040220296701462e-27,6.464
7.979373147072559e-27,8.040220296701462e-27,6.468
7.979373147072559e-27,8.040220296701462e-27,6.472
7.979373147072559e-27,8.040220296701462e-27,6.476
7.979373147072559e-27,8.040220296701462e-27,6.48
7.979373147072559e-27,8.040220296701462e-27,6.484
7.979373147072559e-27,8.040220296701462e-27,6.488
7.979373147072559e-27,8.040220296701462e-27,6.492
7.979373147072559e-27,8.040220296701462e-27,6.496
7.979373147072559e-27,8.040220296701462e-27,6.5
7.979373147072559e-27,8.040220296701462e-27,6.5040000000000004
7.979373147072559e-27,8.040220296701462e-27,6.508
7.979373147072559e-27,8.040220296701462e-27,6.5120000000000005
7.979373147072559e-27,8.040220296701462e-27,6.516
7.979373147072559e-27,8.040220296701462e-27,6.5200000000000005
7.979373147072559e-27,8.040220296701462e-27,6.524
7.979373147072559e-27,8.040220296701462e-27,6.5280000000000005
7.979373147072559e-27,8.040220296701462e-27,6.532
7.979373147072559e-27,8.040220296701462e-27,6.5360000000000005
7.979373147072559e-27,8.040220296701462e-27,6.54
7.979373147072559e-27,8.040220296701462e-27,6.5440000000000005
7.979373147072559e-27,8.040220296701462e-27,6.548
7.979373147072559e-27,8.040220296701462e-27,6.5520000000000005
7.979373147072559e-27,8.040220296701462e-27,6.556
7.979373147072559e-27,8.040220296701462e-27,6.5600000000000005
7.979373147072559e-27,8.040220296701462e-27,6.564
7.979373147072559e-27,8.040220296701462e-27,6.5680000000000005
7.979373147072559e-27,8.040220296701462e-27,6.572
7.979373147072559e-27,8.040220296701462e-27,6.5760000000000005
7.979373147072559e-27,8.040220296701462e-27,6.58
7.979373147072559e-27,8.040220296701462e-27,6.5840000000000005
7.979373147072559e-27,8.040220296701462e-27,6.588
7.979373147072559e-27,8.040220296701462e-27,6.5920000000000005
7.979373147072559e-27,8.040220296701462e-27,6.596
7.979373147072559e-27,8.040220296701462e-27,6.6000000000000005
7.979373147072559e-27,8.040220296701462e-27,6.604
7.979373147072559e-27,8.040220296701462e-27,6.6080000000000005
7.979373147072559e-27,8.040220296701462e-27,6.612
7.979373147072559e-27,8.040220296701462e-27,6.6160000000000005
7.979373147072559e-27,8.040220296701462e-27,6.62
7.979373147072559e-27,8.040220296701462e-27,6.6240000000000006
7.979373147072559e-27,8.040220296701462e-27,6.628
7.979373147072559e-27,8.040220296701462e-27,6.632000000000001
7.979373147072559e-27,8.040220296701462e-27,6.636
7.979373147072559e-27,8.040220296701462e-27,6.640000000000001
7.979373147072559e-27,8.040220296701462e-27,6.644
7.979373147072559e-27,8.040220296701462e-27,6.648000000000001
7.979373147072559e-27,8.040220296701462e-27,6.652
7.979373147072559e-27,8.040220296701462e-27,6.656000000000001
7.979373147072559e-27,8.040220296701462e-27,6.66
7.979373147072559e-27,8.040220296701462e-27,6.664
7.979373147072559e-27,8.040220296701462e-27,6.668
7.979373147072559e-27,8.040220296701462e-27,6.672
7.979373147072559e-27,8.040220296701462e-27,6.676
7.979373147072559e-27,8.040220296701462e-27,6.68
7.979373147072559e-27,8.040220296701462e-27,6.684
7.979373147072559e-27,8.040220296701462e-27,6.688
7.979373147072559e-27,8.040220296701462e-27,6.692
7.979373147072559e-27,8.040220296701462e-27,6.696
7.979373147072559e-27,8.040220296701462e-27,6.7
7.979373147072559e-27,8.040220296701462e-27,6.704
7.979373147072559e-27,8.040220296701462e-27,6.708
7.979373147072559e-27,8.040220296701462e-27,6.712
7.979373147072559e-27,8.040220296701462e-27,6.716
7.979373147072559e-27,8.040220296701462e-27,6.72
7.979373147072559e-27,8.040220296701462e-27,6.724
7.979373147072559e-27,8.040220296701462e-27,6.728
7.979373147072559e-27,8.040220296701462e-27,6.732
7.979373147072559e-27,8.040220296701462e-27,6.736
7.979373147072559e-27,8.040220296701462e-27,6.74
7.979373147072559e-27,8.040220296701462e-27,6.744
7.979373147072559e-27,8.040220296701462e-27,6.748
7.979373147072559e-27,8.040220296701462e-27,6.752
7.979373147072559e-27,8.040220296701462e-27,6.756
7.979373147072559e-27,8.040220296701462e-27,6.76
7.979373147072559e-27,8.040220296701462e-27,6.764
7.979373147072559e-27,8.040220296701462e-27,6.768
7.979373147072559e-27,8.040220296701462e-27,6.772
7.979373147072559e-27,8.040220296701462e-27,6.776
7.979373147072559e-27,8.040220296701462e-27,6.78
7.979373147072559e-27,8.040220296701462e-27,6.784
7.979373147072559e-27,8.040220296701462e-27,6.788
7.979373147072559e-27,8.040220296701462e-27,6.792
7.979373147072559e-27,8.040220296701462e-27,6.796
7.979373147072559e-27,8.040220296701462e-27,6.8
7.979373147072559e-27,8.040220296701462e-27,6.804
7.979373147072559e-27,8.040220296701462e-27,6.808
7.979373147072559e-27,8.040220296701462e-27,6.812
7.979373147072559e-27,8.040220296701462e-27,6.816
7.979373147072559e-27,8.040220296701462e-27,6.82
7.979373147072559e-27,8.040220296701462e-27,6.824
7.979373147072559e-27,8.040220296701462e-27,6.828
7.979373147072559e-27,8.040220296701462e-27,6.832
7.979373147072559e-27,8.040220296701462e-27,6.836
7.979373147072559e-27,8.040220296701462e-27,6.84
7.979373147072559e-27,8.040220296701462e-27,6.844
7.979373147072559e-27,8.040220296701462e-27,6.848
7.979373147072559e-27,8.040220296701462e-27,6.852
7.979373147072559e-27,8.040220296701462e-27,6.856
7.979373147072559e-27,8.040220296701462e-27,6.86
7.979373147072559e-27,8.040220296701462e-27,6.864
7.979373147072559e-27,8.040220296701462e-27,6.868
7.979373147072559e-27,8.040220296701462e-27,6.872
7.979373147072559e-27,8.040220296701462e-27,6.876
7.979373147072559e-27,8.040220296701462e-27,6.88
7.979373147072559e-27,8.040220296701462e-27,6.884
7.979373147072559e-27,8.040220296701462e-27,6.888
7.979373147072559e-27,8.040220296701462e-27,6.892
7.979373147072559e-27,8.040220296701462e-27,6.896
7.979373147072559e-27,8.040220296701462e-27,6.9
7.979373147072559e-27,8.040220296701462e-27,6.904
7.979373147072559e-27,8.040220296701462e-27,6.908
7.979373147072559e-27,8.040220296701462e-27,6.912
7.979373147072559e-27,8.040220296701462e-27,6.916
7.979373147072559e-27,8.040220296701462e-27,6.92
7.979373147072559e-27,8.040220296701462e-27,6.924
7.979373147072559e-27,8.040220296701462e-27,6.928
7.979373147072559e-27,8.040220296701462e-27,6.932
7.979373147072559e-27,8.040220296701462e-27,6.936
7.979373147072559e-27,8.040220296701462e-27,6.94
7.979373147072559e-27,8.040220296701462e-27,6.944
7.979373147072559e-27,8.040220296701462e-27,6.948
7.979373147072559e-27,8.040220296701462e-27,6.952
7.979373147072559e-27,8.040220296701462e-27,6.956
7.979373147072559e-27,8.040220296701462e-27,6.96
7.979373147072559e-27,8.040220296701462e-27,6.964
7.979373147072559e-27,8.040220296701462e-27,6.968
7.979373147072559e-27,8.040220296701462e-27,6.972
7.979373147072559e-27,8.040220296701462e-27,6.976
7.979373147072559e-27,8.040220296701462e-27,6.98
7.979373147072559e-27,8.040220296701462e-27,6.984
7.979373147072559e-27,8.040220296701462e-27,6.988
7.979373147072559e-27,8.040220296701462e-27,6.992
7.979373147072559e-27,8.040220296701462e-27,6.996
7.979373147072559e-27,8.040220296701462e-27,7.0
7.979373147072559e-27,8.040220296701462e-27,7.0040000000000004
7.979373147072559e-27,8.040220296701462e-27,7.008
7.979373147072559e-27,8.040220296701462e-27,7.0120000000000005
7.979373147072559e-27,8.040220296701462e-27,7.016
7.979373147072559e-27,8.040220296701462e-27,7.0200000000000005
7.979373147072559e-27,8.040220296701462e-27,7.024
7.979373147072559e-27,8.040220296701462e-27,7.0280000000000005
7.979373147072559e-27,8.040220296701462e-27,7.032
7.979373147072559e-27,8.040220296701462e-27,7.0360000000000005
7.979373147072559e-27,8.040220296701462e-27,7.04
7.979373147072559e-27,8.040220296701462e-27,7.0440000000000005
7.979373147072559e-27,8.040220296701462e-27,7.048
7.979373147072559e-27,8.040220296701462e-27,7.0520000000000005
7.979373147072559e-27,8.040220296701462e-27,7.056
7.979373147072559e-27,8.040220296701462e-27,7.0600000000000005
7.979373147072559e-27,8.040220296701462e-27,7.064
7.979373147072559e-27,8.040220296701462e-27,7.0680000000000005
7.979373147072559e-27,8.040220296701462e-27,7.072
7.979373147072559e-27,8.040220296701462e-27,7.0760000000000005
7.979373147072559e-27,8.040220296701462e-27,7.08
7.979373147072559e-27,8.040220296701462e-27,7.0840000000000005
7.979373147072559e-27,8.040220296701462e-27,7.088
7.979373147072559e-27,8.040220296701462e-27,7.0920000000000005
7.979373147072559e-27,8.040220296701462e-27,7.096
7.979373147072559e-27,8.040220296701462e-27,7.1000000000000005
7.979373147072559e-27,8.040220296701462e-27,7.104
7.979373147072559e-27,8.040220296701462e-27,7.1080000000000005
7.979373147072559e-27,8.040220296701462e-27,7.112
7.979373147072559e-27,8.040220296701462e-27,7.1160000000000005
7.979373147072559e-27,8.040220296701462e-27,7.12
7.979373147072559e-27,8.040220296701462e-27,7.1240000000000006
7.979373147072559e-27,8.040220296701462e-27,7.128
7.979373147072559e-27,8.040220296701462e-27,7.132000000000001
7.979373147072559e-27,8.040220296701462e-27,7.136
7.979373147072559e-27,8.040220296701462e-27,7.140000000000001
7.979373147072559e-27,8.040220296701462e-27,7.144
7.979373147072559e-27,8.040220296701462e-27,7.148000000000001
7.979373147072559e-27,8.040220296701462e-27,7.152
7.979373147072559e-27,8.040220296701462e-27,7.156000000000001
7.979373147072559e-27,8.040220296701462e-27,7.16
7.979373147072559e-27,8.040220296701462e-27,7.164000000000001
7.979373147072559e-27,8.040220296701462e-27,7.168
7.979373147072559e-27,8.040220296701462e-27,7.172
7.979373147072559e-27,8.040220296701462e-27,7.176
7.979373147072559e-27,8.040220296701462e-27,7.18
7.979373147072559e-27,8.040220296701462e-27,7.184
7.979373147072559e-27,8.040220296701462e-27,7.188
7.979373147072559e-27,8.040220296701462e-27,7.192
7.979373147072559e-27,8.040220296701462e-27,7.196
7.979373147072559e-27,8.040220296701462e-27,7.2
7.979373147072559e-27,8.040220296701462e-27,7.204
7.979373147072559e-27,8.040220296701462e-27,7.208
7.979373147072559e-27,8.040220296701462e-27,7.212
7.979373147072559e-27,8.040220296701462e-27,7.216
7.979373147072559e-27,8.040220296701462e-27,7.22
7.979373147072559e-27,8.040220296701462e-27,7.224
7.979373147072559e-27,8.040220296701462e-27,7.228
7.979373147072559e-27,8.040220296701462e-27,7.232
7.979373147072559e-27,8.040220296701462e-27,7.236
7.979373147072559e-27,8.040220296701462e-27,7.24
7.979373147072559e-27,8.040220296701462e-27,7.244
7.979373147072559e-27,8.040220296701462e-27,7.248
7.979373147072559e-27,8.040220296701462e-27,7.252
7.979373147072559e-27,8.040220296701462e-27,7.256
7.979373147072559e-27,8.040220296701462e-27,7.26
7.979373147072559e-27,8.040220296701462e-27,7.264
7.979373147072559e-27,8.040220296701462e-27,7.268
7.979373147072559e-27,8.040220296701462e-27,7.272
7.979373147072559e-27,8.040220296701462e-27,7.276
7.979373147072559e-27,8.040220296701462e-27,7.28
7.979373147072559e-27,8.040220296701462e-27,7.284
7.979373147072559e-27,8.040220296701462e-27,7.288
7.979373147072559e-27,8.040220296701462e-27,7.292
7.979373147072559e-27,8.040220296701462e-27,7.296
7.979373147072559e-27,8.040220296701462e-27,7.3
7.979373147072559e-27,8.040220296701462e-27,7.304
7.979373147072559e-27,8.040220296701462e-27,7.308
7.979373147072559e-27,8.040220296701462e-27,7.312
7.979373147072559e-27,8.040220296701462e-27,7.316
7.979373147072559e-27,8.040220296701462e-27,7.32
7.979373147072559e-27,8.040220296701462e-27,7.324
7.979373147072559e-27,8.040220296701462e-27,7.328
7.979373147072559e-27,8.040220296701462e-27,7.332
7.979373147072559e-27,8.040220296701462e-27,7.336
7.979373147072559e-27,8.040220296701462e-27,7.34
7.979373147072559e-27,8.040220296701462e-27,7.344
7.979373147072559e-27,8.040220296701462e-27,7.348
7.979373147072559e-27,8.040220296701462e-27,7.352
7.979373147072559e-27,8.040220296701462e-27,7.356
7.979373147072559e-27,8.040220296701462e-27,7.36
7.979373147072559e-27,8.040220296701462e-27,7.364
7.979373147072559e-27,8.040220296701462e-27,7.368
7.979373147072559e-27,8.040220296701462e-27,7.372
7.979373147072559e-27,8.040220296701462e-27,7.376
7.979373147072559e-27,8.040220296701462e-27,7.38
7.979373147072559e-27,8.040220296701462e-27,7.384
7.979373147072559e-27,8.040220296701462e-27,7.388
7.979373147072559e-27,8.040220296701462e-27,7.392
7.979373147072559e-27,8.040220296701462e-27,7.396
7.979373147072559e-27,8.040220296701462e-27,7.4
7.979373147072559e-27,8.040220296701462e-27,7.404
7.979373147072559e-27,8.040220296701462e-27,7.408
7.979373147072559e-27,8.040220296701462e-27,7.412
7.979373147072559e-27,8.040220296701462e-27,7.416
7.979373147072559e-27,8.040220296701462e-27,7.42
7.979373147072559e-27,8.040220296701462e-27,7.424
7.979373147072559e-27,8.040220296701462e-27,7.428
7.979373147072559e-27,8.040220296701462e-27,7.432
7.979373147072559e-27,8.040220296701462e-27,7.436
7.979373147072559e-27,8.040220296701462e-27,7.44
7.979373147072559e-27,8.040220296701462e-27,7.444
7.979373147072559e-27,8.040220296701462e-27,7.448
7.979373147072559e-27,8.040220296701462e-27,7.452
7.979373147072559e-27,8.040220296701462e-27,7.456
7.979373147072559e-27,8.040220296701462e-27,7.46
7.979373147072559e-27,8.040220296701462e-27,7.464
7.979373147072559e-27,8.040220296701462e-27,7.468
7.979373147072559e-27,8.040220296701462e-27,7.472
7.979373147072559e-27,8.040220296701462e-27,7.476
7.979373147072559e-27,8.040220296701462e-27,7.48
7.979373147072559e-27,8.040220296701462e-27,7.484
7.979373147072559e-27,8.040220296701462e-27,7.488
7.979373147072559e-27,8.040220296701462e-27,7.492
7.979373147072559e-27,8.040220296701462e-27,7.496
7.979373147072559e-27,8.040220296701462e-27,7.5
7.979373147072559e-27,8.040220296701462e-27,7.5040000000000004
7.979373147072559e-27,8.040220296701462e-27,7.508
7.979373147072559e-27,8.040220296701462e-27,7.5120000000000005
7.979373147072559e-27,8.040220296701462e-27,7.516
7.979373147072559e-27,8.040220296701462e-27,7.5200000000000005
7.979373147072559e-27,8.040220296701462e-27,7.524
7.979373147072559e-27,8.040220296701462e-27,7.5280000000000005
7.979373147072559e-27,8.040220296701462e-27,7.532
7.979373147072559e-27,8.040220296701462e-27,7.5360000000000005
7.979373147072559e-27,8.040220296701462e-27,7.54
7.979373147072559e-27,8.040220296701462e-27,7.5440000000000005
7.979373147072559e-27,8.040220296701462e-27,7.548
7.979373147072559e-27,8.040220296701462e-27,7.5520000000000005
7.979373147072559e-27,8.040220296701462e-27,7.556
7.979373147072559e-27,8.040220296701462e-27,7.5600000000000005
7.979373147072559e-27,8.040220296701462e-27,7.564
7.979373147072559e-27,8.040220296701462e-27,7.5680000000000005
7.979373147072559e-27,8.040220296701462e-27,7.572
7.979373147072559e-27,8.040220296701462e-27,7.5760000000000005
7.979373147072559e-27,8.040220296701462e-27,7.58
7.979373147072559e-27,8.040220296701462e-27,7.5840000000000005
7.979373147072559e-27,8.040220296701462e-27,7.588
7.979373147072559e-27,8.040220296701462e-27,7.5920000000000005
7.979373147072559e-27,8.040220296701462e-27,7.596
7.979373147072559e-27,8.040220296701462e-27,7.6000000000000005
7.979373147072559e-27,8.040220296701462e-27,7.604
7.979373147072559e-27,8.040220296701462e-27,7.6080000000000005
7.979373147072559e-27,8.040220296701462e-27,7.612
7.979373147072559e-27,8.040220296701462e-27,7.6160000000000005
7.979373147072559e-27,8.040220296701462e-27,7.62
7.979373147072559e-27,8.040220296701462e-27,7.6240000000000006
7.979373147072559e-27,8.040220296701462e-27,7.628
7.979373147072559e-27,8.040220296701462e-27,7.632000000000001
7.979373147072559e-27,8.040220296701462e-27,7.636
7.979373147072559e-27,8.040220296701462e-27,7.640000000000001
7.979373147072559e-27,8.040220296701462e-27,7.644
7.979373147072559e-27,8.040220296701462e-27,7.648000000000001
7.979373147072559e-27,8.040220296701462e-27,7.652
7.979373147072559e-27,8.040220296701462e-27,7.656000000000001
7.979373147072559e-27,8.040220296701462e-27,7.66
7.979373147072559e-27,8.040220296701462e-27,7.664000000000001
7.979373147072559e-27,8.040220296701462e-27,7.668
7.979373147072559e-27,8.040220296701462e-27,7.672000000000001
7.979373147072559e-27,8.040220296701462e-27,7.676
7.979373147072559e-27,8.040220296701462e-27,7.68
7.979373147072559e-27,8.040220296701462e-27,7.684
7.979373147072559e-27,8.040220296701462e-27,7.688
7.979373147072559e-27,8.040220296701462e-27,7.692
7.979373147072559e-27,8.040220296701462e-27,7.696
7.979373147072559e-27,8.040220296701462e-27,7.7
7.979373147072559e-27,8.040220296701462e-27,7.704
7.979373147072559e-27,8.040220296701462e-27,7.708
7.979373147072559e-27,8.040220296701462e-27,7.712
7.979373147072559e-27,8.040220296701462e-27,7.716
7.979373147072559e-27,8.040220296701462e-27,7.72
7.979373147072559e-27,8.040220296701462e-27,7.724
7.979373147072559e-27,8.040220296701462e-27,7.728
7.979373147072559e-27,8.040220296701462e-27,7.732
7.979373147072559e-27,8.040220296701462e-27,7.736
7.979373147072559e-27,8.040220296701462e-27,7.74
7.979373147072559e-27,8.040220296701462e-27,7.744
7.979373147072559e-27,8.040220296701462e-27,7.748
7.979373147072559e-27,8.040220296701462e-27,7.752
7.979373147072559e-27,8.040220296701462e-27,7.756
7.979373147072559e-27,8.040220296701462e-27,7.76
7.979373147072559e-27,8.040220296701462e-27,7.764
7.979373147072559e-27,8.040220296701462e-27,7.768
7.979373147072559e-27,8.040220296701462e-27,7.772
7.979373147072559e-27,8.040220296701462e-27,7.776
7.979373147072559e-27,8.040220296701462e-27,7.78
7.979373147072559e-27,8.040220296701462e-27,7.784
7.979373147072559e-27,8.040220296701462e-27,7.788
7.979373147072559e-27,8.040220296701462e-27,7.792
7.979373147072559e-27,8.040220296701462e-27,7.796
7.979373147072559e-27,8.040220296701462e-27,7.8
7.979373147072559e-27,8.040220296701462e-27,7.804
7.979373147072559e-27,8.040220296701462e-27,7.808
7.979373147072559e-27,8.040220296701462e-27,7.812
7.979373147072559e-27,8.040220296701462e-27,7.816
7.979373147072559e-27,8.040220296701462e-27,7.82
7.979373147072559e-27,8.040220296701462e-27,7.824
7.979373147072559e-27,8.040220296701462e-27,7.828
7.979373147072559e-27,8.040220296701462e-27,7.832
7.979373147072559e-27,8.040220296701462e-27,7.836
7.979373147072559e-27,8.040220296701462e-27,7.84
7.979373147072559e-27,8.040220296701462e-27,7.844
7.979373147072559e-27,8.040220296701462e-27,7.848
7.979373147072559e-27,8.040220296701462e-27,7.852
7.979373147072559e-27,8.040220296701462e-27,7.856
7.979373147072559e-27,8.040220296701462e-27,7.86
7.979373147072559e-27,8.040220296701462e-27,7.864
7.979373147072559e-27,8.040220296701462e-27,7.868
7.979373147072559e-27,8.040220296701462e-27,7.872
7.979373147072559e-27,8.040220296701462e-27,7.876
7.979373147072559e-27,8.040220296701462e-27,7.88
7.979373147072559e-27,8.040220296701462e-27,7.884
7.979373147072559e-27,8.040220296701462e-27,7.888
7.979373147072559e-27,8.040220296701462e-27,7.892
7.979373147072559e-27,8.040220296701462e-27,7.896
7.979373147072559e-27,8.040220296701462e-27,7.9
7.979373147072559e-27,8.040220296701462e-27,7.904
7.979373147072559e-27,8.040220296701462e-27,7.908
7.979373147072559e-27,8.040220296701462e-27,7.912
7.979373147072559e-27,8.040220296701462e-27,7.916
7.979373147072559e-27,8.040220296701462e-27,7.92
7.979373147072559e-27,8.040220296701462e-27,7.924
7.979373147072559e-27,8.040220296701462e-27,7.928
7.979373147072559e-27,8.040220296701462e-27,7.932
7.979373147072559e-27,8.040220296701462e-27,7.936
7.979373147072559e-27,8.040220296701462e-27,7.94
7.979373147072559e-27,8.040220296701462e-27,7.944
7.979373147072559e-27,8.040220296701462e-27,7.948
7.979373147072559e-27,8.040220296701462e-27,7.952
7.979373147072559e-27,8.040220296701462e-27,7.956
7.979373147072559e-27,8.040220296701462e-27,7.96
7.979373147072559e-27,8.040220296701462e-27,7.964
7.979373147072559e-27,8.040220296701462e-27,7.968
7.979373147072559e-27,8.040220296701462e-27,7.972
7.979373147072559e-27,8.040220296701462e-27,7.976
7.979373147072559e-27,8.040220296701462e-27,7.98
7.979373147072559e-27,8.040220296701462e-27,7.984
7.979373147072559e-27,8.040220296701462e-27,7.988
7.979373147072559e-27,8.040220296701462e-27,7.992
7.979373147072559e-27,8.040220296701462e-27,7.996

